Cassini Composite Infrared Spectrometer (CIRS) Observations of Titan 2004--2017

From 2004 to 2017, the Cassini spacecraft orbited Saturn, completing 127 close flybys of its largest moon, Titan. Cassini's Composite Infrared Spectrometer (CIRS), one of 12 instruments carried on board, profiled Titan in the thermal infrared (7-1000 microns) throughout the entire 13-year mission. CIRS observed on both targeted encounters (flybys) and more distant opportunities, collecting 8.4 million spectra from 837 individual Titan observations over 3633 hours. Observations of multiple types were made throughout the mission, building up a vast mosaic picture of Titan's atmospheric state across spatial and temporal domains. This paper provides a guide to these observations, describing each type and chronicling its occurrences and global-seasonal coverage. The purpose is to provide a resource for future users of the CIRS data set, as well as those seeking to put existing CIRS publications into the overall context of the mission, and to facilitate future inter-comparison of CIRS results with those of other Cassini instruments, and ground-based observations.

==> Table_10_Distant.csv <==
CIRS Distant Titan Observations,,,,
 ,,,,
Observation Name , Date , DOY , Time , Duration (HR:MN) 
  ,,,,
CIRS_009TI_COMPMAP002_PRIME , 06/07/05 ,157, 09:30:00 , 06:30:00 
CIRS_010TI_COMPMAP003_PRIME , 06/23/05 ,173, 03:00:00 , 11:00:00 
CIRS_015TI_COMPMAP005_PRIME , 09/25/05 ,267, 19:50:00 , 08:15:00 
CIRS_016TI_COMPMAP006_PRIME , 10/10/05 ,282, 20:27:00 , 11:00:00 
CIRS_022TI_COMPMAP002_PRIME , 03/18/06 ,76, 08:20:00 , 13:59:00 
CIRS_030TI_COMPMAP007_PRIME , 10/11/06 ,283, 19:30:00 , 03:50:00 
CIRS_031TI_COMPMAP008_PRIME , 10/24/06 ,296, 11:26:00 , 14:00:00 
CIRS_033TI_COMPMAP009_PRIME , 11/25/06 ,328, 18:15:00 , 10:45:00 
CIRS_035TI_COMPMAP010_PRIME , 12/11/06 ,344, 19:17:00 , 10:30:00 
CIRS_036TI_COMPMAP024_PRIME , 12/27/06 ,360, 19:49:00 , 09:00:00 
CIRS_037TI_COMPMAP026_PRIME , 01/12/07 ,11, 16:13:00 , 09:51:00 
CIRS_037TI_COMPMAP012_PRIME , 01/15/07 ,14, 14:04:00 , 02:00:00 
CIRS_038TI_COMPMAP013_PRIME , 01/27/07 ,26, 17:51:00 , 09:00:00 
CIRS_040TI_COMPMAP026_PRIME , 03/09/07 ,67, 19:51:00 , 04:00:00 
CIRS_041TI_COMPMAP028_PRIME , 03/25/07 ,83, 16:50:00 , 04:00:00 
CIRS_041TI_COMPMAP029_PRIME , 03/28/07 ,86, 07:42:00 , 15:22:00 
CIRS_041TI_COMPMAP030_PRIME , 03/29/07 ,87, 08:45:00 , 05:30:00 
CIRS_043TI_COMPMAP002_PRIME , 04/28/07 ,117, 11:32:58 , 00:42:00 
CIRS_044TI_COMPMAP015_PRIME , 05/15/07 ,134, 02:43:00 , 08:00:00 
CIRS_048TI_COMPMAP013_PRIME , 07/18/07 ,198, 10:40:00 , 04:00:00 
CIRS_051TI_COMPMAP016_PRIME , 10/20/07 ,292, 20:53:00 , 11:00:00 
CIRS_051TI_COMPMAP017_PRIME , 10/21/07 ,293, 20:23:00 , 03:07:00 
CIRS_051TI_COMPMAP018_PRIME , 10/22/07 ,294, 02:00:00 , 06:23:00 
CIRS_052TI_COMPMAP016_PRIME , 11/20/07 ,323, 21:47:25 , 02:19:09 
CIRS_052TI_COMPMAP015_PRIME , 11/21/07 ,324, 10:27:00 , 07:00:00 
CIRS_055TI_COMPMAP001_PRIME , 01/07/08 ,6, 18:30:20 , 03:14:00 
CIRS_057TI_COMPMAP018_PRIME , 01/23/08 ,22, 14:11:00 , 07:54:00 
CIRS_059TI_COMPMAP001_PRIME , 02/22/08 ,52, 12:06:00 , 06:15:00 
CIRS_062TI_COMPMAP019_PRIME , 03/28/08 ,87, 01:50:00 , 21:30:00 
CIRS_066TI_COMPMAP021_PRIME , 04/28/08 ,118, 07:17:00 , 07:00:00 
CIRS_067TI_COMPMAP001_PRIME , 05/14/08 ,134, 09:16:58 , 03:04:00 
CIRS_069TI_COMPMAP001_PRIME , 05/28/08 ,148, 08:19:32 , 02:05:00 
CIRS_072TI_COMPMAP021_PRIME , 06/14/08 ,165, 09:40:00 , 08:00:00 
CIRS_083TI_COMPMAP001_PRIME , 09/01/08 ,244, 17:04:00 , 07:46:00 
CIRS_103TI_COMPMAP001_PRIME , 02/14/09 ,44, 13:13:00 , 08:17:00 
CIRS_122TI_COMPMAP002_PRIME , 12/13/09 ,346, 20:03:14 , 04:00:00 
CIRS_123TI_COMPMAP001_PRIME , 12/30/09 ,363, 15:32:00 , 08:00:00 
CIRS_124TI_COMPMAP002_PRIME , 01/14/10 ,13, 18:31:36 , 03:39:00 
CIRS_128TI_COMPMAP001_PRIME , 03/20/10 ,78, 03:49:00 , 07:15:00 
CIRS_131TI_COMPMAP001_PRIME , 05/22/10 ,141, 09:40:00 , 08:00:00 
CIRS_134TI_COMPMAP001_PRIME , 07/09/10 ,189, 12:49:00 , 10:10:00 
CIRS_139TI_COMPMAP001_PRIME , 10/15/10 ,287, 04:52:00 , 13:30:00 
CIRS_140TI_COMPMAP001_PRIME , 11/13/10 ,316, 22:00:00 , 08:00:00 
CIRS_140TI_COMPMAP002_PRIME , 11/16/10 ,319, 09:19:00 , 08:00:00 
CIRS_143TI_COMPMAP001_PRIME , 01/15/11 ,14, 17:05:00 , 10:10:00 
CIRS_149TI_TEA001_PRIME , 06/23/11 ,173, 09:00:00 , 07:30:00 
CIRS_149TI_TEA002_PRIME , 06/24/11 ,174, 05:42:00 , 21:00:00 
CIRS_149TI_TEA003_PRIME , 06/25/11 ,175, 11:42:00 , 15:00:00 
CIRS_149TI_TEA004_PRIME , 06/26/11 ,176, 11:42:00 , 37:29:00 
CIRS_154TI_COMPMAP001_PRIME , 09/27/11 ,269, 22:50:00 , 06:00:00 
CIRS_155TI_TEA003_PRIME , 10/25/11 ,297, 05:00:00 , 19:00:00 
CIRS_155TI_TEA004_PRIME , 10/26/11 ,298, 14:32:00 , 13:15:00 
CIRS_155TI_TEA005_PRIME , 10/27/11 ,299, 14:17:00 , 13:30:00 
CIRS_156TI_TEA003_PRIME , 10/31/11 ,303, 14:02:00 , 13:30:00 
CIRS_156TI_TEA004_PRIME , 11/01/11 ,304, 14:02:00 , 13:30:00 
CIRS_156TI_TEA005_PRIME , 11/02/11 ,305, 14:02:00 , 28:45:00 
CIRS_156TI_TEA006_PRIME , 11/04/11 ,307, 03:47:00 , 15:00:00 
CIRS_157TI_COMPMAP001_PRIME , 11/28/11 ,331, 18:00:00 , 15:34:00 
CIRS_158TI_TEA001_PRIME , 12/17/11 ,350, 11:20:00 , 15:00:00 
CIRS_160TI_TEA002_PRIME , 02/02/12 ,32, 15:57:00 , 31:30:00 
CIRS_160TI_TEA003_PRIME , 02/04/12 ,34, 08:27:00 , 15:00:00 
CIRS_160TI_TEA004_PRIME , 02/05/12 ,35, 08:27:00 , 20:45:00 
CIRS_160TI_TEA005_PRIME , 02/08/12 ,38, 17:22:00 , 11:10:00 
CIRS_161TI_TEA001_PRIME , 02/12/12 ,42, 17:08:00 , 11:10:00 
CIRS_181TI_TEA001_PRIME , 02/19/13 ,49, 09:46:00 , 25:41:00 
CIRS_181TI_TEA002_PRIME , 02/20/13 ,50, 21:57:00 , 23:30:00 
CIRS_182TI_TEA001_PRIME , 02/22/13 ,52, 07:57:00 , 21:00:00 
CIRS_182TI_TEA002_PRIME , 02/23/13 ,53, 15:52:00 , 11:10:00 
CIRS_185TI_TEA001_PRIME , 04/08/13 ,97, 07:36:00 , 10:55:00 
CIRS_186TI_TEA001_PRIME , 04/09/13 ,98, 05:01:00 , 14:45:00 
CIRS_186TI_TEA002_PRIME , 04/10/13 ,99, 04:46:00 , 15:00:00 
CIRS_202TI_TEA001_PRIME , 03/03/14 ,61, 21:56:00 , 15:00:00 
CIRS_202TI_TEA002_PRIME , 03/04/14 ,62, 21:56:00 , 15:00:00 
CIRS_202TI_TEA003_PRIME , 03/05/14 ,63, 21:56:00 , 13:30:00 
CIRS_206TI_TEAFP1001_PRIME , 07/11/14 ,191, 00:00:00 , 13:00:00 
CIRS_206TI_TEA002_PRIME , 07/11/14 ,191, 13:00:00 , 13:27:00 
CIRS_206TI_TEA003_PRIME , 07/12/14 ,192, 12:57:00 , 37:15:00 
CIRS_219TI_TEA001_PRIME , 07/24/15 ,204, 13:06:00 , 13:20:00 
CIRS_219TI_TEA002_PRIME , 07/25/15 ,205, 12:56:00 , 13:30:00 
CIRS_233TI_TEA001_PRIME , 03/07/16 ,66, 16:00:00 , 08:00:00 
CIRS_241TI_TEA002_PRIME , 08/28/16 ,240, 11:23:00 , 35:20:00 
CIRS_252TI_COMPMAP001_PRIME , 12/16/16 ,350, 06:16:00 , 04:00:00 
CIRS_253TI_COMPMAP001_PRIME , 12/16/16 ,350, 17:21:00 , 04:00:00 
CIRS_253TI_COMPMAP002_PRIME , 12/17/16 ,351, 03:21:00 , 01:30:00 
CIRS_259TI_COMPMAP001_PIE , 02/02/17 ,32, 14:06:00 , 05:15:00 
CIRS_259TI_COMPMAP002_PRIME , 02/03/17 ,33, 09:36:00 , 05:45:00 
CIRS_268TI_COMPMAP001_PIE , 04/08/17 ,97, 02:36:00 , 05:47:00 
CIRS_268TI_COMPMAP002_PIE , 04/08/17 ,97, 09:23:00 , 05:16:00 
CIRS_271TI_COMPMAP001_PRIME , 04/24/17 ,113, 23:36:00 , 11:36:00 
CIRS_278TI_COMPMAP001_PRIME , 06/09/17 ,159, 08:26:00 , 03:00:00 
CIRS_280TI_COMPMAP001_PIE , 06/26/17 ,176, 00:28:00 , 04:24:00 
CIRS_283TI_COMPMAP001_PRIME , 07/11/17 ,191, 04:20:00 , 03:46:00 
CIRS_283TI_COMPMAP002_PRIME , 07/12/17 ,192, 00:36:00 , 03:42:00 
CIRS_283TI_COMPMAP003_PRIME , 07/12/17 ,192, 08:04:00 , 01:51:00 
CIRS_285TI_COMPMAP001_PRIME , 07/27/17 ,207, 21:51:00 , 01:30:00 
CIRS_287TI_COMPMAP001_PIE , 08/12/17 ,223, 00:31:00 , 05:00:00 
CIRS_288TI_COMPMAP001_PIE , 08/12/17 ,223, 06:31:00 , 05:00:00 
CIRS_288TI_COMPMAP002_PIE , 08/12/17 ,223, 12:31:00 , 04:30:00 
CIRS_288TI_COMPMAP003_PIE , 08/12/17 ,223, 18:01:00 , 06:15:00 
CIRS_290TI_COMPMAP001_PIE , 08/29/17 ,240, 00:19:00 , 04:16:00 
CIRS_292TI_COMPMAP001_PRIME , 09/13/17 ,255, 03:46:00 , 03:00:00 
CIRS_293TI_COMPMAP002_PRIME , 09/13/17 ,255, 18:46:00 , 02:20:00 

==> Table_4_Flybys.csv <==
Titan Flyby Data,,,,,,,,,,,
,,,,,,,,,,,
, Orbit ,  ,  ,  ,  , Illum. , Appr., Local , Closest Appr. , Closest Appr. , Phase
 ,#,,, C/A , Alt, Inb. or  , dir. wrt. , Sol. Time , Lat, Lon, at C/A 
Flyby, (Rev), Date, DOY, Time, (km) , Outb.,Saturn , (Dec-Hr), (¡), (¡), (¡)
 ,,,,,,,,,,,
Saturn Orbit Insertion/Probe Release ,,,,,,,,,,,
T0,0, 07/02/04,184, 09:28:53,339123, I/B, Out,4.25,-64.9,332.4,66.9
TA,A, 10/26/04,300, 15:30:05,1174, I/B, In,10.64,38.9,88.7,91
TB,B, 12/13/04,348, 11:38:15,1192, I/B, In,10.52,59.2,84.7,101.5
TC,C, 01/14/05,14, 11:11:59,60007, I/B, In,10.58,-0.1,251.8,92.9
T3,3, 02/15/05,46, 06:57:53,1579, I/B, In,10.39,30.1,69,98.5
 Occultations ,,,,,,,,,,,
T4,5, 03/31/05,90, 20:05:16,2404, I/B, Out,5.32,33.1,118.6,66.4
T5,6, 04/16/05,106, 19:11:46,1027, I/B, Out,5.31,74.3,271.9,127.1
T6,13, 08/22/05,234, 08:53:38,3660, I/B, Out,5,-59.6,102.1,43.6
T7,14, 09/07/05,250, 08:11:58,1075, I/B, Out,5,-66.5,307.8,84.7
 Petal Rotations / Magnetotail Passage ,,,,,,,,,,,
T8,17, 10/28/05,301, 04:15:25,1353, I/B, In,9.39,1,246.2,104.8
T9,19, 12/26/05,360, 18:59:26,10411, I/B, Out,2.97,-0.4,110.4,67.1
T10,20, 01/15/06,15, 11:41:26,2043, I/B, In,8.56,-0.1,250.9,120.5
T11,21, 02/27/06,58, 08:25:18,1812, I/B, Out,0.98,-0.2,107.3,92.4
T12,22, 03/19/06,78, 00:05:55,1949, I/B, In,6.51,0.2,250.6,148
T13,23, 04/30/06,120, 20:58:14,1856, I/B, Out,22.93,0,106.3,120.7
T14,24, 05/20/06,140, 12:18:11,1879, O/B, In,4.44,0.6,249.9,163
T15,25, 07/02/06,183, 09:20:47,1906, I/B, Out,20.88,-0.4,105.5,147.8
T16,26, 07/22/06,203, 00:25:26,950, O/B, In,2.37,85.4,318.9,105.3
T17,28, 09/07/06,250, 20:16:51,1000, O/B, In,2.25,22.6,56.8,44.6
T18,29, 09/23/06,266, 18:58:48,960, O/B, In,2.21,70.9,358,89.8
T19,30, 10/09/06,282, 17:30:07,980, O/B, In,2.16,60.8,358.1,81
T20,31, 10/25/06,298, 15:58:07,1029, O/B, In,2.11,6.2,44.2,24.7
T21,35, 12/12/06,346, 11:41:31,1000, O/B, In,1.98,43.5,264.6,125.2
Pi-Transfer ,,,,,,,,,,,
T22,36, 12/28/06,362, 10:05:21,1297, O/B, In,1.92,40.6,357.9,61.9
T23,37, 01/13/07,13, 08:38:31,1000, O/B, In,1.88,30.7,358.1,53.3
T24,38, 01/29/07,29, 07:15:55,2631, O/B, In,1.84,32.9,330.2,71.9
T25,39, 02/22/07,53, 03:12:24,1000, O/B, Out,13.66,30.4,16.1,161.3
T26,40, 03/10/07,69, 01:49:00,981, O/B, Out,13.61,31.7,357.7,149.5
T27,41, 03/26/07,85, 00:23:27,1010, O/B, Out,13.57,40.9,357.7,144.1
T28,42, 04/10/07,100, 22:58:00,991, O/B, Out,13.53,50.1,357.8,137.4
T29,43, 04/26/07,116, 21:32:58,981, O/B, Out,13.49,59.4,357.8,129.8
T30,44, 05/12/07,132, 20:09:58,959, O/B, Out,13.44,68.6,358,121.7
T31,45, 05/28/07,148, 18:51:55,2299, O/B, Out,13.41,76.6,358.7,114.4
T32,46, 06/13/07,164, 17:46:11,965, O/B, Out,13.39,84.4,358.3,107
T33,47, 06/29/07,180, 16:59:46,1933, O/B, Out,13.39,8.4,294.9,95.6
Icy Satellites ,,,,,,,,,,,
T34,48, 07/19/07,200, 01:11:20,1332, O/B, In,18.46,1.4,244.7,34.4
T35,49, 08/31/07,243, 06:32:36,3324, O/B, Out,11.41,63,111,86.8
High Inclination ,,,,,,,,,,,
T36,50, 10/02/07,275, 04:42:43,973, O/B, Out,11.39,-59.6,108.5,67.4
T37,52, 11/19/07,323, 00:47:25,999, O/B, Out,11.29,-21.2,117.3,51.3
T38,53, 12/05/07,339, 00:06:50,1298, O/B, Out,11.29,-79.1,173.6,69.8
T39,54, 12/20/07,354, 22:57:55,969, O/B, Out,11.27,-70.3,175.7,61.4
T40,55, 01/05/08,5, 21:30:19,1014, O/B, Out,11.23,-11.5,130.3,37.6
T41,59, 02/22/08,53, 17:32:07,1000, O/B, Out,11.12,-34.8,151.5,30.2
T42,62, 03/25/08,85, 14:27:48,999, O/B, Out,11.02,-27.2,156.3,21.4
T43,67, 05/12/08,133, 10:01:58,1001, O/B, Out,10.89,18.1,137.3,35.8
T44,69, 05/28/08,149, 08:24:32,1400, O/B, Out,10.84,10.4,150.3,21
 High Inclination ,,,,,,,,,,,
T45,78, 07/31/08,213, 02:13:11,1614, I/B, Out,10.64,-43.5,195.2,49.1
T46,91, 11/03/08,308, 17:35:23,1105, I/B, Out,10.39,-3.4,340,171.4
T47,93, 11/19/08,324, 15:56:28,1023, I/B, Out,10.34,-21.7,177.5,28.1
T48,95, 12/05/08,340, 14:25:45,961, I/B, Out,10.29,-10.4,178.7,25
T49,97, 12/21/08,356, 12:59:52,971, I/B, Out,10.25,-44.2,236.7,82.6
T50,102, 02/07/09,38, 08:50:52,967, I/B, Out,10.14,-33.9,306.4,136.1
T51,106, 03/27/09,86, 04:43:36,963, I/B, Out,10.03,-30.6,234.8,84.1
Saturn Equinox Viewing ,,,,,,,,,,,
T52,108, 04/04/09,94, 01:47:46,4147, O/B, In,21.87,-2.7,176.3,151.5
T53,109, 04/20/09,110, 00:20:45,3599, O/B, In,21.83,-7.6,177.6,148.5
-- ,109, 04/27/09,117, 04:05:52,694947, Both, Out,8.5,28.3,69.6,64
T54,110, 05/05/09,125, 22:54:15,3242, O/B, In,21.79,-13.6,177.8,145.9
T55,111, 05/21/09,141, 21:26:41,966, O/B, In,21.75,-21.9,177.9,141.5
T56,112, 06/06/09,157, 20:00:00,968, O/B, In,21.71,-31.9,178.1,135.1
T57,113, 06/22/09,173, 18:32:35,955, O/B, In,21.67,-42,178.4,127.9
T58,114, 07/08/09,189, 17:04:03,966, O/B, In,21.62,-52.1,178.8,120.2
T59,115, 07/24/09,205, 15:34:03,956, O/B, In,21.58,-62.1,179.6,112.2
T60,116, 08/09/09,221, 14:03:53,971, O/B, In,21.53,-72.3,180.8,104.1
T61,117, 08/25/09,237, 12:51:37,961, O/B, In,21.51,-19.2,237.1,85.9
 Icy Satellite Flybys and Ansa-to-Ansa Occultations ,,,,,,,,,,,
T62,119, 10/12/09,285, 08:36:24,1299, O/B, In,21.39,-61.8,68.9,99.4
T63,122, 12/12/09,346, 01:03:14,4847, O/B, Out,16.61,33.4,114.6,124.4
T64,123, 12/28/09,362, 00:16:58,951, O/b, Out,16.61,82.1,172.4,85.9
T65,124, 01/12/10,12, 23:10:36,1074, O/B, Out,16.59,-82.2,359.1,95.2
T66,125, 01/28/10,28, 22:28:50,7486, O/b, Out,16.6,-53,296.7,68.6
T67,129, 04/05/10,95, 15:50:54,7438, O/B, In,20.89,0.4,240.4,73
High Northern Titan Ground tracks ,,,,,,,,,,,
T68,131, 05/20/10,140, 03:24:20,1398, O/B, Out,15.75,-48.8,116.9,112.4
T69,132, 06/05/10,156, 02:26:27,2042, O/B, Out,15.74,87,6,87.2
T70,133, 06/21/10,172, 01:27:43,878, O/B, Out,15.73,83.8,172.9,82.3
Inclined - 1 ,,,,,,,,,,,
T71,134, 07/07/10,188, 00:22:45,1004, O/B, Out,15.71,-56.5,303.3,82.3
T72,138, 09/24/10,267, 18:38:41,8178, O/B, Out,15.6,-14.9,290.4,59.8
T73,140, 11/11/10,315, 13:37:01,7926, O/B, Out,15.44,-35.3,108.4,120.9
 Equatorial - 1 ,,,,,,,,,,,
T74,145, 02/18/11,49, 16:04:11,3651, O/B, In,20.4,1,244.5,61.6
T75,147, 04/19/11,109, 05:00:39,10053, O/B, Out,13.69,0.4,106.9,101.3
T76,148, 05/08/11,128, 22:53:44,1873, O/B, In,19.58,0.3,247.6,46.7
T77,149, 06/20/11,171, 18:32:00,1359, O/B, Out,11.93,0.4,106,73.2
T78,153, 09/12/11,255, 02:50:06,5821, O/B, In,17.22,-0.4,60.2,159.1
T79,158, 12/13/11,347, 20:11:23,3583, O/b, Out,12.59,7.4,290.9,100.1
T80,159, 01/02/12,2, 15:13:38,29514, O/B, In,18.34,-59.5,246.9,75.8
T81,160, 01/30/12,30, 13:39:48,31130, O/B, Out,12.33,-59.7,105.1,96.3
T82,161, 02/19/12,50, 08:43:17,3803, O/B, In,18.08,9.5,61.4,142.6
T83,166, 05/22/12,143, 01:10:11,954, O/B, Out,13.4,72.7,127.7,71.2
 Inclined - 2 ,,,,,,,,,,,
T84,167, 06/07/12,159, 00:07:21,959, O/B, Out,13.38,38.8,282.7,74.6
T85,169, 07/24/12,206, 20:03:07,1012, O/B, Out,13.27,62,149.3,58.3
T86,172, 09/26/12,270, 14:35:38,956, O/B, Out,13.13,62.6,200.6,46.6
T87,174, 11/13/12,318, 10:22:08,974, O/B, Out,13.01,11.7,124.6,68.2
T88,175, 11/29/12,334, 08:56:59,1015, O/B, Out,12.97,25.9,147.9,44.1
T89,181, 02/17/13,48, 01:56:35,1978, O/B, Out,12.78,21.1,154.9,34.8
T90,185, 04/05/13,95, 21:43:30,1400, O/B, Out,12.66,-16.5,129.7,68.7
T91,190, 05/23/13,143, 17:32:55,970, O/B, Out,12.54,46.1,239.9,50.3
T92,194, 07/10/13,191, 13:21:47,964, O/B, Out,12.43,37,234.7,45.6
T93,195, 07/26/13,207, 11:56:22,1399, O/B, Out,12.39,28.1,249.2,58
T94,197, 09/12/13,255, 07:43:56,1397, I/B, Out,12.27,17.3,206,21
T95,198, 10/14/13,287, 04:56:27,961, I/B, Out,12.19,8.3,205.3,24.7
T96,199, 12/01/13,335, 00:41:19,1400, I/B, In,12.07,-13.6,143.4,50.4
T97,200, 01/01/14,1, 21:59:41,1400, I/B, In,12,-14.1,176.7,35.1
T98,201, 02/02/14,33, 19:12:38,1236, I/B, In,11.92,-22.6,176.8,43.9
T99,202, 03/06/14,65, 16:26:47,1500, I/B, In,11.84,-31.1,176.9,52.6
T100,203, 04/07/14,97, 13:41:14,963, I/B, In,11.76,-36.8,187.7,59.5
T101,204, 05/17/14,137, 16:12:15,2992, I/B, Out,0.04,-37.3,161.7,157.7
T102,205, 06/18/14,169, 13:28:25,3659, I/B, Out,23.97,-36.9,178.6,165.5
T103,206, 07/20/14,201, 10:40:58,5103, I/B, Out,23.89,-31.8,178.9,170.8
T104,207, 8/21/14,233, 08:09:09,964, I/B , Out,23.82,34.5,360,11.9
T105,208, 9/22/14,265, 05:23:19,1401, I/B, Out,23.75,43.8,0.5,21
T106,209, 10/24/14,297, 02:40:30,1013, I/B, Out,23.67,37.5,322.3,31.4
T107,210, 12/10/14,344, 22:26:35,980, I/B, Out,23.55,53.8,57.4,56
T108,211, 1/11/15,11, 19:48:35,970, I/B, Out,23.48,69.3,1.7,45.8
T109,212, 2/12/15,43, 17:08:04,1200, I/B, Out,23.4,78.7,4.3,55
T110,213, 03/16/15,75, 14:29:48,2275, I/B, Out,23.33,74.8,95,70.5
 Equatorial - 2 ,,,,,,,,,,,
T111,215, 05/07/15,127, 22:50:23,2722, I/B, In,6,-0.8,67,33.8
T112,218, 07/07/15,188, 08:09:50,10953, I/B, Out,0.77,0.8,293.9,78.5
T113,222, 09/28/15,271, 21:37:12,1035, I/B, In,6.35,-0.8,61.4,41.9
T114,225, 11/13/15,317, 05:46:31,11297, I/B, Out,2.49,-14.4,122.4,91.8
 Inclined - 3 ,,,,,,,,,,,
T115,230, 01/16/16,16, 02:20:24,3548, I/B, Out,2.46,-19,300.2,104
T116,231, 02/01/16,32, 01:00:05,1398, I/B, Out,2.42,-82.7,174.8,121.2
T117,232, 02/16/16,47, 23:49:41,1018, I/B, Out,2.4,-39.1,284,122.4
T118,234, 04/04/16,95, 19:42:42,990, I/B, Out,2.28,-62.8,243.5,138.5
T119,235, 05/06/16,127, 16:54:37,969, I/B, Out,2.2,-59.1,178,139.2
T120,236, 06/07/16,159, 14:06:17,974, I/B, Out,2.11,-35.8,146.8,124.6
T121,238, 07/25/16,207, 09:58:23,975, I/B, Out,1.99,-6.4,129.2,101.2
T122,239, 08/10/16,223, 08:30:53,1698, I/B, Out,1.95,12.3,123.6,88.4
T123,243, 09/27/16,271, 04:16:59,1775, I/B, Out,1.82,22.6,124.5,86.1
T124,248, 11/13/16,318, 23:55:56,1585, I/B, Out,1.69,37.3,120.9,78.4
T125,250, 11/29/16,334, 22:14:32,3159, I/B, Out,1.63,42.3,127,80.9
 F Ring/Proximal Orbits ,,,,,,,,,,,
-- ,253, 12/15/16,350, 21:52:44,342353, Both, In,1.75,67.9,96,58.4
-- ,255, 12/31/16,366, 12:19:04,679042, Both, In,1,45.2,44.6,29.1
-- ,259, 02/01/17,32, 19:52:54,219437, I/B, Out,2,-30.8,312,90.3
-- ,261, 02/17/17,48, 13:10:25,186791, Both, Out,1.25,56.6,128.3,77.6
-- ,264, 03/05/17,64, 11:53:50,489882, Both, In,1.25,60,57.4,42.4
T126,270, 04/22/17,112, 06:08:07,980, I/B, Out,1.03,65.5,100.5,63.8
-- ,273, 05/07/17,127, 20:32:16,496014, Both, In,0.75,38.1,41.2,30.7
-- ,275, 05/24/17,144, 00:18:54,117956, I/B, Out,0.5,-24.1,323.1,69
-- ,278, 06/08/17,159, 18:44:46,367299, Both, In,0.75,52.6,44,37.9
-- ,283, 07/10/17,191, 13:50:51,264317, Both, In,0.25,72.2,65.8,56.3
-- ,285, 07/26/17,207, 23:20:01,494283, Both, Out,0.75,-14.2,319.6,66.2
-- ,288, 08/11/17,223, 05:04:09,194991, O/B, In,0,70.9,131.9,77.4
-- ,292, 09/11/17,254, 19:04:48,119733, O/B, Out,23.5,63.3,132.7,85.6

==> Table_5_FIRLMB.csv <==
CIRS Far-Infrared Limb Observations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day ,  Time , (HR:MN) , (Latitudes)
,,,,,,
\startdata,,,,,,
T4 , CIRS_005TI_FIRLMBT002_PRIME , 04/01/05 ,90, 20:05:16 , 0:45 ," 80N, 70N "
T4 , CIRS_005TI_FIRLMBAER002_PRIME , 04/01/05 ,90, 20:50:16 , 0:30 ," 85N, 75N "
T4 , CIRS_005TI_FIRLMBINT002_PRIME , 04/01/05 ,90, 21:20:16 , 0:45 , 85N 
T6 , CIRS_013TI_FIRLMBINT002_PRIME , 08/23/05 ,234, 06:38:37 , 1:00 , 55S 
T6 , CIRS_013TI_FIRLMBAER002_PRIME , 08/23/05 ,234, 07:38:37 , 0:30 , 50S 
T6 , CIRS_013TI_FIRLMBT002_PRIME , 08/23/05 ,234, 08:08:37 , 0:35 ," 50S, 55S "
T6 , CIRS_013TI_FIRLMBT003_PRIME , 08/23/05 ,234, 09:03:37 , 0:35 ," 45S, 40S "
T6 , CIRS_013TI_FIRLMBAER003_PRIME , 08/23/05 ,234, 09:38:37 , 0:30 , 40S 
T6 , CIRS_013TI_FIRLMBINT003_PRIME , 08/23/05 ,234, 10:08:37 , 1:00 , 45S 
T10 , CIRS_020TI_FIRLMBINT003_PRIME , 01/16/06 ,15, 12:41:27 , 1:00 , 55N 
T14 , CIRS_024TI_FIRLMBINT002_PRIME , 05/21/06 ,140, 09:48:11 , 1:25 , 50N 
T14 , CIRS_024TI_FIRLMBINT003_PRIME , 05/21/06 ,140, 13:45:11 , 0:48 , 50N 
T15 , CIRS_025TI_FIRLMBAER003_PRIME , 07/03/06 ,183, 09:50:47 , 1:00 , 62N 
T15 , CIRS_025TI_FIRLMBINT003_PRIME , 07/03/06 ,183, 10:50:47 , 1:00 , 62N 
T16 , CIRS_026TI_FIRLMBINT003_PRIME , 07/23/06 ,203, 01:40:26 , 1:00 , 45N 
T17 , CIRS_028TI_FIRLMBINT002_PRIME , 09/08/06 ,250, 17:52:51 , 1:00 , 15S 
T17 , CIRS_028TI_FIRLMBAER002_PRIME , 09/08/06 ,250, 18:52:51 , 0:39 , 15S 
T17 , CIRS_028TI_FIRLMBT002_PRIME , 09/08/06 ,250, 19:31:51 , 0:30 ," 15S, 25S "
T18 , CIRS_029TI_FIRLMBINT003_PRIME , 09/24/06 ,266, 16:58:49 , 1:15 , 30N 
T24 , CIRS_038TI_FIRLMBINT001_PRIME , 01/30/07 ,29, 05:15:55 , 0:45 , 28N 
T24 , CIRS_038TI_FIRLMBT001_PRIME , 01/30/07 ,29, 06:00:55 , 0:52 , 28N 
T26 , CIRS_040TI_FIRLMBINT001_PRIME , 03/10/07 ,68, 23:34:00 , 0:51 , 10N 
T26 , CIRS_040TI_FIRLMBT002_PRIME , 03/11/07 ,69, 02:12:00 , 0:30 ," 3N, 17N "
T26 , CIRS_040TI_FIRLMBAER002_PRIME , 03/11/07 ,69, 02:42:00 , 0:30 , 15N 
T26 , CIRS_040TI_FIRLMBINT002_PRIME , 03/11/07 ,69, 03:35:00 , 0:37 , 15N 
T27 , CIRS_041TI_FIRLMBINT002_PRIME , 03/27/07 ,85, 01:56:27 , 0:42 , 44N 
T32 , CIRS_046TI_FIRLMBINT903_PRIME , 06/14/07 ,164, 18:32:11 , 0:16 , 45N 
T35 , CIRS_049TI_FIRLMBINT001_PRIME , 09/01/07 ,243, 04:32:34 , 1:00 , 70N 
T37 , CIRS_052TI_FIRLMBINT001_PRIME , 11/19/07 ,322, 22:47:25 , 0:21 , 80S 
T37 , CIRS_052TI_FIRLMBAER001_PRIME , 11/19/07 ,322, 23:08:25 , 0:54 ," 80S, 70S "
T37 , CIRS_052TI_FIRLMBT001_PRIME , 11/20/07 ,323, 00:02:25 , 0:30 ," 65S, 75S "
T38 , CIRS_053TI_FIRLMBINT001_PRIME , 12/05/07 ,338, 21:36:50 , 1:15 , 0N 
T38 , CIRS_053TI_FIRLMBAER001_PRIME , 12/05/07 ,338, 22:51:50 , 0:25 , 0N 
T38 , CIRS_053TI_FIRLMBT001_PRIME , 12/05/07 ,338, 23:16:50 , 0:35 ," 5S, 5N "
T40 , CIRS_055TI_FIRLMBINT001_PRIME , 01/06/08 ,5, 19:30:20 , 0:55 , 30S 
T42 , CIRS_062TI_FIRLMBINT003_PRIME , 03/26/08 ,85, 12:28:48 , 0:44 , 55S 
T42 , CIRS_062TI_FIRLMBAER001_PRIME , 03/26/08 ,85, 13:12:48 , 0:25 , 55S 
T42 , CIRS_062TI_FIRLMBT001_PRIME , 03/26/08 ,85, 13:37:48 , 0:29 ," 52S, 62S "
T46 , CIRS_091TI_FIRLMBINT001_PRIME , 11/04/08 ,308, 15:45:24 , 0:22 , no data 
T47 , CIRS_093TI_FIRLMBINT002_PRIME , 11/20/08 ,324, 16:58:28 , 1:13 , 45S 
T48 , CIRS_095TI_FIRLMBINT001_PRIME , 12/06/08 ,340, 11:25:45 , 1:00 , 35S 
T48 , CIRS_095TI_FIRLMBINT002_PRIME , 12/06/08 ,340, 15:20:45 , 1:20 , 25S 
T49 , CIRS_097TI_FIRLMBINT001_PRIME , 12/22/08 ,356, 09:59:52 , 1:00 , 10N 
T53 , CIRS_109TI_FIRLMBAER001_PRIME , 04/20/09 ,109, 22:45:45 , 0:37 ,  8N
T53 , CIRS_109TI_FIRLMBT001_PRIME , 04/20/09 ,109, 23:22:55 , 0:48 , 12S 
T53 , CIRS_109TI_FIRLMBAER002_PRIME , 04/21/09 ,110, 00:46:45 , 0:49 , 38S 
T54 , CIRS_110TI_FIRLMBINT001_PRIME , 05/06/09 ,125, 20:39:16 , 1:00 , 20N 
T54 , CIRS_110TI_FIRLMBAER001_PRIME , 05/06/09 ,125, 21:39:16 , 0:30 , 30N 
T54 , CIRS_110TI_FIRLMBT001_PRIME , 05/06/09 ,125, 22:09:16 , 0:35 ," 10N, 5N "
T57 , CIRS_113TI_FIRLMBINT001_PRIME , 06/23/09 ,173, 16:17:35 , 1:05 , 10S 
T59 , CIRS_115TI_FIRLMBT002_PRIME , 07/25/09 ,205, 15:49:04 , 0:35 ," 50S, 55S "
T59 , CIRS_115TI_FIRLMBAER002_PRIME , 07/25/09 ,205, 16:24:04 , 0:30 , 60S 
T59 , CIRS_115TI_FIRLMBINT002_PRIME , 07/25/09 ,205, 16:54:04 , 0:55 , 60S 
T62 , CIRS_119TI_FIRLMBT001_PRIME , 10/13/09 ,285, 07:45:25 , 0:30 , 75S 
T62 , CIRS_119TI_FIRLMBAER002_PRIME , 10/13/09 ,285, 09:01:25 , 0:50 , 70S 
T62 , CIRS_119TI_FIRLMBINT002_PRIME , 10/13/09 ,285, 09:51:25 , 1:00 , 75S 
T64 , CIRS_123TI_FIRLMBINT001_PRIME , 12/28/09 ,361, 22:01:59 , 0:59 , 45N 
T64 , CIRS_123TI_FIRLMBAER001_PRIME , 12/28/09 ,361, 23:01:59 , 0:37 , 50N 
T66 , CIRS_125TI_FIRLMBINT001_PRIME , 01/29/10 ,28, 19:58:49 , 1:08 , 30N 
T66 , CIRS_125TI_FIRLMBAER001_PRIME , 01/29/10 ,28, 21:06:49 , 0:34 , 20N 
T66 , CIRS_125TI_FIRLMBT001_PRIME , 01/29/10 ,28, 21:40:19 , 0:34 ," 23N, 28N "
T67 , CIRS_129TI_FIRLMBCON001_PRIME , 04/06/10 ,95, 13:35:39 , 1:00 , 70N 
T67 , CIRS_129TI_FIRLMBAER001_PRIME , 04/06/10 ,95, 14:35:39 , 0:30 , 70N 
T67 , CIRS_129TI_FIRLMBT001_PRIME , 04/06/10 ,95, 15:05:39 , 0:30 , 70N 
T70 , CIRS_133TI_FIRLMBINT001_PRIME , 06/21/10 ,171, 23:12:18 , 1:02 , 55N 
T72 , CIRS_138TI_FIRLMBINT001_PRIME , 09/25/10 ,267, 16:23:41 , 1:00 , 87S 
T72 , CIRS_138TI_FIRLMBAER001_PRIME , 09/25/10 ,267, 17:23:41 , 0:30 , 87S 
T72 , CIRS_138TI_FIRLMBT001_PRIME , 09/25/10 ,267, 17:53:41 , 0:30 ," 82S, 87S "
T73 , CIRS_140TI_FIRLMBT002_PRIME , 11/12/10 ,315, 13:12:01 , 1:10 , Safing event 
T73 , CIRS_140TI_FIRLMBAER002_PRIME , 11/12/10 ,315, 14:22:01 , 0:30 , Safing event 
T73 , CIRS_140TI_FIRLMBINT002_PRIME , 11/12/10 ,315, 14:52:01 , 1:00 , Safing event
T76 , CIRS_148TI_FIRLMBINT001_PRIME , 05/09/11 ,128, 20:23:45 , 1:00 , 50N 
T76 , CIRS_148TI_FIRLMBAER001_PRIME , 05/09/11 ,128, 21:23:45 , 0:45 , 50N 
T76 , CIRS_148TI_FIRLMBT001_PRIME , 05/09/11 ,128, 22:08:45 , 0:35 ," 55N, 60N "
T78 , CIRS_153TI_FIRLMBINT001_PRIME , 09/13/11 ,255, 00:35:06 , 1:00 , 73S 
T78 , CIRS_153TI_FIRLMBAER001_PRIME , 09/13/11 ,255, 01:35:06 , 0:32 , 73S 
T79 , CIRS_158TI_FIRLMBINT501_PRIME , 12/14/11 ,347, 17:56:24 , 1:00 , 57S 
T79 , CIRS_158TI_FIRLMBAER501_PRIME , 12/14/11 ,347, 18:56:24 , 0:30 , 57S 
T79 , CIRS_158TI_FIRLMBT501_PRIME , 12/14/11 ,347, 19:26:24 , 0:45 , 37S 
T82 , CIRS_161TI_FIRLMBINT001_PRIME , 02/20/12 ,50, 06:28:17 , 1:00 , 75N 
T82 , CIRS_161TI_FIRLMBAER001_PRIME , 02/20/12 ,50, 07:28:17 , 0:30 , 75N 
T82 , CIRS_161TI_FIRLMBT001_PRIME , 02/20/12 ,50, 07:58:17 , 0:45 , 56S 
T82 , CIRS_161TI_FIRLMBT002_PRIME , 02/20/12 ,50, 08:43:17 , 0:45 ," 56S, 51S "
T82 , CIRS_161TI_FIRLMBAER002_PRIME , 02/20/12 ,50, 09:28:17 , 0:30 , 56S 
T82 , CIRS_161TI_FIRLMBINT002_PRIME , 02/20/12 ,50, 09:58:17 , 1:00 , 56S 
T85 , CIRS_169TI_FIRLMBINT001_PRIME , 07/25/12 ,206, 17:33:08 , 1:15 , 37N 
T85 , CIRS_169TI_FIRLMBAER001_PRIME , 07/25/12 ,206, 18:48:08 , 0:30 , 37N 
T85 , CIRS_169TI_FIRLMBT001_PRIME , 07/25/12 ,206, 19:19:08 , 0:34 ," 37N, 32N "
T86 , CIRS_172TI_FIRLMBINT001_PRIME , 09/27/12 ,270, 12:20:39 , 1:00 , 50N 
T86 , CIRS_172TI_FIRLMBAER001_PRIME , 09/27/12 ,270, 13:20:39 , 0:25 , 50N 
T86 , CIRS_172TI_FIRLMBT001_PRIME , 09/27/12 ,270, 13:46:39 , 0:31 ," 50N, 45N "
T86 , CIRS_172TI_FIRLMBAER002_PRIME , 09/27/12 ,270, 15:10:39 , 0:40 , 49N 
T86 , CIRS_172TI_FIRLMBINT002_PRIME , 09/27/12 ,270, 16:12:39 , 0:38 , 49N 
T88 , CIRS_175TI_FIRLMBINT001_PRIME , 11/30/12 ,334, 06:41:59 , 1:00 , 2S 
T88 , CIRS_175TI_FIRLMBAER001_PRIME , 11/30/12 ,334, 07:41:59 , 0:30 , 2S 
T88 , CIRS_175TI_FIRLMBT001_PRIME , 11/30/12 ,334, 08:12:59 , 0:29 , 2S 
T90 , CIRS_185TI_FIRLMBINT001_PRIME , 04/06/13 ,95, 19:28:31 , 1:00 , 14N 
T90 , CIRS_185TI_FIRLMBAER001_PRIME , 04/06/13 ,95, 20:28:31 , 0:30 , 14N 
T90 , CIRS_185TI_FIRLMBT001_PRIME , 04/06/13 ,95, 20:58:31 , 0:30 , 14N 
T94 , CIRS_197TI_FIRLMBAER002_PRIME , 09/13/13 ,255, 08:23:56 , 0:35 , 19N 
T94 , CIRS_197TI_FIRLMBINT002_PRIME , 09/13/13 ,255, 08:58:56 , 1:00 , 18N 
T96 , CIRS_199TI_FIRLMBAER002_PRIME , 12/02/13 ,335, 01:11:19 , 0:45 , 10S 
T96 , CIRS_199TI_FIRLMBINT002_PRIME , 12/02/13 ,335, 01:56:19 , 1:00 , 10S 
T97 , CIRS_200TI_FIRLMBAER002_PRIME , 01/02/14 ,1, 22:29:41 , 0:45 , 24S 
T97 , CIRS_200TI_FIRLMBINT002_PRIME , 01/02/14 ,1, 23:14:41 , 1:00 , 24S 
T100 , CIRS_203TI_FIRLMBWTR001_PRIME , 04/08/14 ,97, 11:26:14 , 0:53 , 22S 
T100 , CIRS_203TI_FIRLMBAER002_PRIME , 04/08/14 ,97, 13:50:14 , 1:06 , 40S 
T100 , CIRS_203TI_FIRLMBINT002_PRIME , 04/08/14 ,97, 15:18:14 , 0:38 , 40S 
T103 , CIRS_206TI_FIRLMBINT005_PRIME , 07/21/14 ,201, 08:25:58 , 1:00 , 3S 
T103 , CIRS_206TI_FIRLMBAER001_PRIME , 07/21/14 ,201, 09:25:58 , 0:30 , 3S 
T104 , CIRS_208TI_FIRLMBAER001_PRIME , 09/23/14 ,265, 05:53:19 , 0:45 , 28N 
T104 , CIRS_208TI_FIRLMBINT002_PRIME , 09/23/14 ,265, 06:38:19 , 1:00 , 28N 
T109 , CIRS_212TI_FIRLMBAER001_PRIME , 02/13/15 ,43, 17:38:04 , 0:45 , 47N 
T109 , CIRS_212TI_FIRLMBINT002_PRIME , 02/13/15 ,43, 18:45:04 , 0:38 , 47N 
T110 , CIRS_213TI_FIRLMBAER002_PRIME , 03/17/15 ,75, 14:59:49 , 0:45 , 49N 
T110 , CIRS_213TI_FIRLMBINT002_PRIME , 03/17/15 ,75, 15:44:49 , 1:00 , 49N 
T111 , CIRS_215TI_FIRLMBT002_PRIME , 05/08/15 ,127, 23:00:24 , 0:35 ," 60S, 55S "
T111 , CIRS_215TI_FIRLMBAER003_PRIME , 05/08/15 ,127, 23:35:24 , 0:30 , 60S 
T111 , CIRS_215TI_FIRLMBINT002_PRIME , 05/09/15 ,128, 00:05:24 , 1:00 , 60S 
T112 , CIRS_218TI_FIRLMBINT001_PRIME , 07/08/15 ,188, 05:54:51 , 1:00 , 80S 
T112 , CIRS_218TI_FIRLMBAER001_PRIME , 07/08/15 ,188, 06:54:51 , 0:30 , 80N 
T112 , CIRS_218TI_FIRLMBT001_PRIME , 07/08/15 ,188, 07:24:51 , 0:45 ," 80N, 70N "
T112 , CIRS_218TI_FIRLMBT002_PRIME , 07/08/15 ,188, 08:09:51 , 0:45 ," 65S, 75S "
T112 , CIRS_218TI_FIRLMBAER002_PRIME , 07/08/15 ,188, 08:54:51 , 0:30 , 79S 
T112 , CIRS_218TI_FIRLMBINT002_PRIME , 07/08/15 ,188, 09:24:51 , 1:00 , 79S 
T113 , CIRS_222TI_FIRLMBINT002_PRIME , 09/29/15 ,271, 23:14:12 , 0:53 , 36S 
T114 , CIRS_225TI_FIRLMBAER002_PRIME , 11/14/15 ,317, 06:01:31 , 1:10 ," 80S, 85S "
T114 , CIRS_225TI_FIRLMBINT002_PRIME , 11/14/15 ,317, 07:11:31 , 0:50 , 85S 
T115 , CIRS_230TI_FIRLMBINT001_PRIME , 01/17/16 ,16, 00:05:24 , 1:00 , 65S 
T115 , CIRS_230TI_FIRLMBAER004_PRIME , 01/17/16 ,16, 01:05:24 , 0:30 , 65S 
T115 , CIRS_230TI_FIRLMBT001_PRIME , 01/17/16 ,16, 01:35:24 , 0:45 ," 60S, 70S "
T115 , CIRS_230TI_FIRLMBT002_PRIME , 01/17/16 ,16, 02:20:24 , 0:45 ," 70S, 75S "
T115 , CIRS_230TI_FIRLMBAER005_PRIME , 01/17/16 ,16, 03:05:24 , 0:30 , 75S 
T115 , CIRS_230TI_FIRLMBINT002_PRIME , 01/17/16 ,16, 03:35:24 , 1:00 , 75S 
T116 , CIRS_231TI_FIRLMBINT001_PRIME , 02/01/16 ,31, 22:30:05 , 1:18 , 57S 
T118 , CIRS_234TI_FIRLMBCON002_PRIME , 04/05/16 ,95, 20:47:42 , 1:10 , 66S 
T119 , CIRS_235TI_FIRLMBINT001_PRIME , 05/07/16 ,127, 14:37:37 , 1:02 , 54S 
T119 , CIRS_235TI_FIRLMBAER001_PRIME , 05/07/16 ,127, 15:39:37 , 0:30 , 54S 
T119 , CIRS_235TI_FIRLMBT001_PRIME , 05/07/16 ,127, 16:09:37 , 0:30 , 54S x2 
T120 , CIRS_236TI_FIRLMBINT001_PRIME , 06/08/16 ,159, 11:36:17 , 1:15 , 51S 
T120 , CIRS_236TI_FIRLMBAER002_PRIME , 06/08/16 ,159, 12:52:17 , 0:44 , 51S 
T123 , CIRS_243TI_FIRLMBT002_PRIME , 09/28/16 ,271, 04:31:59 , 0:30 ," 40N, 50N "
T123 , CIRS_243TI_FIRLMBAER002_PRIME , 09/28/16 ,271, 05:01:59 , 0:30 , 50N 
T123 , CIRS_243TI_FIRLMBWTR001_PRIME , 09/28/16 ,271, 05:31:59 , 1:00 , 50N 
T125 , CIRS_250TI_FIRLMBT002_PRIME , 11/30/16 ,334, 22:29:32 , 0:30 , 10S 
T125 , CIRS_250TI_FIRLMBAER002_PRIME , 11/30/16 ,334, 22:59:32 , 0:30 , 10S 
T125 , CIRS_250TI_FIRLMBWTR001_PRIME , 11/30/16 ,334, 23:29:32 , 1:00 , 10S 

==> Table_6_MIRLMB.csv <==
CIRS Mid-Infrared Limb Observations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day ,  Time , (HR:MN) , (Latitudes)
,,,,,,
\startdata,,,,,,
TB , CIRS_00BTI_MIRLMBINT002_PRIME , 12/14/04 ,348, 16:38:13 , 2:00 , 10S 
T3 , CIRS_003TI_MIRLMBINT002_PRIME , 02/15/05 ,45, 19:57:53 , 4:00 , 80N 
T4 , CIRS_005TI_MIRLMBMAP002_PRIME , 04/02/05 ,91, 00:35:16 , 3:30 , 85N -- 0N 
T6 , CIRS_013TI_MIRLMBMAP002_PRIME , 08/23/05 ,234, 01:23:37 , 2:30 , 25N -- 35S 
T6 , CIRS_013TI_MIRLMBMAP003_PRIME , 08/23/05 ,234, 13:53:37 , 2:30 , 40S -- 80S 
T8 , CIRS_017TI_MIRLMBMAP003_PRIME , 10/29/05 ,301, 09:55:25 , 3:20 , 85M -- 10N 
T10 , CIRS_020TI_MIRLMBINT002_PRIME , 01/16/06 ,15, 02:41:27 , 4:00 , 55N 
T13 , CIRS_023TI_MIRLMBMAP004_PRIME , 05/01/06 ,120, 11:58:14 , 2:00 , 0N -- 40S 
T13 , CIRS_023TI_MIRLMBMAP006_PRIME , 05/01/06 ,120, 14:58:14 , 2:00 , 0N -- 40N 
T14 , CIRS_024TI_MIRLMBINT002_PRIME , 05/21/06 ,140, 03:18:11 , 1:30 , 32S 
T14 , CIRS_024TI_MIRLMBINT003_PRIME , 05/21/06 ,140, 17:18:11 , 5:00 , 50N 
T15 , CIRS_025TI_MIRLMBINT002_PRIME , 07/03/06 ,183, 01:20:47 , 2:40 , 55S 
T16 , CIRS_026TI_MIRLMBINT002_PRIME , 07/22/06 ,202, 15:25:26 , 2:00 , 45N 
T16 , CIRS_026TI_MIRLMBMAP003_PRIME , 07/23/06 ,203, 05:25:26 , 2:15 , 30N -- 75N 
T19 , CIRS_030TI_MIRLMBINT002_PRIME , 10/10/06 ,282, 08:30:07 , 3:40 , 60N 
T19 , CIRS_030TI_MIRLMBINT003_PRIME , 10/10/06 ,282, 22:50:07 , 2:40 , 30N 
T20 , CIRS_031TI_MIRLMBMAP004_PRIME , 10/26/06 ,298, 20:28:07 , 3:00 , 15S -- 50N 
T21 , CIRS_035TI_MIRLMBINT004_PRIME , 12/13/06 ,346, 02:41:31 , 1:30 , 15N 
T21 , CIRS_035TI_MIRLMBINT003_PRIME , 12/13/06 ,346, 18:41:31 , 2:00 , 15N 
T23 , CIRS_037TI_MIRLMBINT001_PRIME , 01/13/07 ,12, 23:38:31 , 4:00 , 5N 
T24 , CIRS_038TI_MIRLMBINT002_PRIME , 01/30/07 ,29, 12:15:55 , 4:00 , 30N 
T25 , CIRS_039TI_MIRLMBMAP001_PRIME , 02/22/07 ,52, 18:12:24 , 3:50 , 25N -- 30S 
T26 , CIRS_040TI_MIRLMBMAP001_PRIME , 03/10/07 ,68, 16:49:00 , 4:00 , 30N -- 30S 
T27 , CIRS_041TI_MIRLMBINT001_PRIME , 03/26/07 ,84, 15:23:27 , 4:00 , 20S 
T28 , CIRS_042TI_MIRLMBINT002_PRIME , 04/12/07 ,101, 02:58:00 , 1:00 , 30S 
T32 , CIRS_046TI_MIRLMBMAP001_PRIME , 06/14/07 ,164, 08:46:11 , 4:00 , 15N -- 80S 
T35 , CIRS_049TI_MIRLMBINT001_PRIME , 08/31/07 ,242, 21:32:34 , 4:00 , 70N 
T37 , CIRS_052TI_MIRLMBMAP001_PRIME , 11/19/07 ,322, 15:47:25 , 4:00 , 60S(R)--20S(L) 
T39 , CIRS_054TI_MIRLMBMAP001_PRIME , 12/21/07 ,354, 13:57:55 , 3:54 , 25S--75N 
T39 , CIRS_054TI_MIRLMBINT002_PRIME , 12/22/07 ,355, 04:02:55 , 3:55 , 45S 
T42 , CIRS_062TI_MIRLMBINT001_PRIME , 03/26/08 ,85, 05:27:48 , 4:00 , 55S 
T42 , CIRS_062TI_MIRLMBMAP002_PRIME , 03/26/08 ,85, 19:27:48 , 4:00 , 15S--55S 
T43 , CIRS_067TI_MIRLMBINT002_PRIME , 05/13/08 ,133, 15:01:58 , 4:00 , 40N 
T45 , CIRS_078TI_MIRLMBMAP002_PRIME , 08/01/08 ,213, 06:58:11 , 3:30 , 0N -- 45N 
T47 , CIRS_093TI_MIRLMBINT002_PRIME , 11/21/08 ,325, 20:56:28 , 4:00 ,  19S 
T49 , CIRS_098TI_MIRLMBINT001_PRIME , 12/22/08 ,356, 18:29:52 , 3:30 , 15N 
T50 , CIRS_102TI_MIRLMBINT001_PRIME , 02/07/09 ,37, 23:20:51 , 4:00 , BIU anomaly 
T51 , CIRS_107TI_MIRLMBINT002_PRIME , 03/28/09 ,86, 09:43:36 , 4:00 , 30S 
T54 , CIRS_110TI_MIRLMBMAP001_PRIME , 05/06/09 ,125, 13:54:16 , 3:50 , 30N - 20S 
T55 , CIRS_111TI_MIRLMPAIR002_PRIME , 05/23/09 ,142, 02:26:41 , 4:00 , 25S 
T59 , CIRS_115TI_MIRLMBMAP001_PRIME , 07/25/09 ,205, 06:34:04 , 4:00 , 0N -- 60N 
T59 , CIRS_115TI_MIRLMBINT002_PRIME , 07/25/09 ,205, 20:34:04 , 2:00 , 65N 
T61 , CIRS_117TI_MIRLMBINT001_PRIME , 08/26/09 ,237, 03:51:38 , 3:50 , 60S 
T63 , CIRS_122TI_MIRLMBMAP001_PRIME , 12/12/09 ,345, 16:03:14 , 4:00 , 85N -- 0N 
T64 , CIRS_123TI_MIRLMPAIR001_PRIME , 12/28/09 ,361, 15:16:59 , 4:00 , 75N 
T64 , CIRS_123TI_MIRLMBINT002_PRIME , 12/29/09 ,362, 05:16:59 , 4:00 , 75N 
T65 , CIRS_124TI_MIRLMBINT001_PRIME , 01/13/10 ,12, 14:10:36 , 4:00 , 75S 
T65 , CIRS_124TI_MIRLMBMAP002_PRIME , 01/14/10 ,13, 04:10:36 , 4:00 , 85S -- 0N 
T67 , CIRS_129TI_MIRLMBINT001_PRIME , 04/06/10 ,95, 06:50:39 , 4:00 , 88N 
T69 , CIRS_132TI_MIRLMBMAP001_PRIME , 06/05/10 ,155, 17:08:27 , 4:18 , 85S -- 0N 
T70 , CIRS_133TI_MIRLMBMAP001_PRIME , 06/21/10 ,171, 16:27:43 , 4:00 , 5N -- 85N 
T71 , CIRS_134TI_MIRLMBINT001_PRIME , 07/07/10 ,187, 15:22:45 , 3:00 , 80S 
T72 , CIRS_138TI_MIRLMPAIR001_PRIME , 09/25/10 ,267, 09:38:41 , 4:00 , 76N 
T73 , CIRS_140TI_MIRMBMAP001_PRIME , 11/12/10 ,315, 04:37:01 , 4:00 , Safing event 
T76 , CIRS_148TI_MIRLMBMAP001_PRIME , 05/09/11 ,128, 13:53:45 , 4:00 , 0N -- 85N 
T77 , CIRS_149TI_MIRLMBMAP002_PRIME , 06/21/11 ,171, 23:32:01 , 4:00 , 0N -- 85S 
T78 , CIRS_153TI_MIRLMBINT001_PRIME , 09/12/11 ,254, 17:50:06 , 4:00 , 85S 
T79 , CIRS_158TI_MIRLMBINT501_PRIME , 12/14/11 ,347, 11:11:24 , 4:00 , 80N 
T80 , CIRS_159TI_MIRLMBMAP001_PRIME , 01/03/12 ,2, 06:13:37 , 4:00 , 75N -- 10S 
T82 , CIRS_161TI_MIRLMBINT001_PRIME , 02/19/12 ,49, 23:43:17 , 4:00 , 45S 
T82 , CIRS_161TI_MIRLMBMAP002_PRIME , 02/20/12 ,50, 13:43:17 , 4:00 , 0N -- 80S 
T83 , CIRS_166TI_MIRLMBINT001_PRIME , 05/22/12 ,142, 16:10:11 , 4:00 , 0N 
T84 , CIRS_167TI_MIRLMBINT001_PRIME , 06/07/12 ,158, 15:07:21 , 4:00 , 45N 
T85 , CIRS_169TI_MIRLMBMAP002_PRIME , 07/26/12 ,207, 01:03:07 , 4:00 , 15S -- 65N 
T88 , CIRS_175TI_MIRLMBMAP001_PRIME , 11/29/12 ,333, 23:56:59 , 4:00 , 50S -- 30N 
T90 , CIRS_185TI_MIRLMBINT001_PRIME , 04/06/13 ,95, 12:43:31 , 4:00 , 25N 
T91 , CIRS_190TI_MIRLMBMAP001_PRIME , 05/24/13 ,143, 08:32:55 , 3:00 , 35N -- 15S 
T92 , CIRS_194TI_MIRLMBINT001_PRIME , 07/11/13 ,191, 04:21:47 , 3:00 , 20S 
T93 , CIRS_195TI_MIRLMBMAP002_PRIME , 07/27/13 ,207, 15:56:22 , 5:00 , 15N -- 15S 
T95 , CIRS_198TI_MIRLMPAIR001_PRIME , 10/14/13 ,286, 19:56:27 , 3:00 , 16N 
T95 , CIRS_198TI_MIRLMBINT001_PRIME , 10/15/13 ,287, 10:56:27 , 3:00 , 2S 
T96 , CIRS_199TI_MIRLMBINT002_PRIME , 12/02/13 ,335, 05:41:19 , 4:00 , 12N 
T98 , CIRS_201TI_MIRLMBMAP002_PRIME , 02/04/14 ,34, 01:12:38 , 3:00 , 20N -- 25N 
T101 , CIRS_204TI_MIRLMBINT002_PRIME , 05/18/14 ,137, 21:12:15 , 4:00 , 35S 
T102 , CIRS_205TI_MIRLMBINT001_PRIME , 06/19/14 ,169, 04:28:25 , 4:44 , 10N 
T102 , CIRS_205TI_MIRLMBMAP002_PRIME , 06/19/14 ,169, 18:28:25 , 4:00 , 40N -- 13S 
T103 , CIRS_206TI_MIRLMBINT002_PRIME , 07/21/14 ,201, 15:40:58 , 4:00 , 30N 
T105 , CIRS_208TI_MIRLMBINT001_PRIME , 09/22/14 ,264, 20:23:19 , 3:45 , See MIDIRTMAP 
T105 , CIRS_208TI_MIRLMBMAP002_PRIME , 09/23/14 ,265, 12:38:19 , 2:00 , 40N -- 15N 
T106 , CIRS_209TI_MIRLMBINT001_PRIME , 10/24/14 ,296, 17:40:30 , 4:00 , 45S 
T108 , CIRS_211TI_MIRLMBMAP001_PRIME , 01/12/15 ,11, 10:48:35 , 4:00 , 30S (R) -- 55S (L) 
T108 , CIRS_211TI_MIRLMBINT002_PRIME , 01/13/15 ,12, 00:48:35 , 3:00 , 70N 
T110 , CIRS_213TI_MIRLMBMAP001_PRIME , 03/17/15 ,75, 05:29:49 , 4:00 , 80S (L) -- 85S --30S (R) 
T110 , CIRS_213TI_MIRLMBINT002_PRIME , 03/17/15 ,75, 19:29:49 , 4:00 , 80S 
T111 , CIRS_215TI_MIRLMBMAP002_PRIME , 05/09/15 ,128, 03:50:24 , 4:00 , 80N (L) -- 35N (L) 
T113 , CIRS_222TI_MIRLMBMAP001_PRIME , 09/29/15 ,271, 12:37:12 , 4:00 , 20S -- 85S 
T113 , CIRS_222TI_MIRLMBINT002_PRIME , 09/30/15 ,272, 02:37:12 , 4:00 , 85S 
T114 , CIRS_225TI_MIRLMBMAP001_PRIME , 11/13/15 ,316, 20:46:31 , 4:00 , 75N -- 5N 
T115 , CIRS_230TI_MIRLMBMAP002_PRIME , 01/17/16 ,16, 07:20:24 , 4:00 , 85S -- 25S 
T116 , CIRS_231TI_MIRLMBINT001_PRIME , 02/01/16 ,31, 16:00:05 , 4:00 , 85S 
T116 , CIRS_231TI_MIRLMBMAP002_PRIME , 02/02/16 ,32, 06:00:05 , 4:00 , 80N -- 20N 
T117 , CIRS_232TI_MIRLMBINT001_PRIME , 02/17/16 ,47, 14:49:41 , 4:00 , 80S 
T117 , CIRS_232TI_MIRLMBMAP002_PRIME , 02/18/16 ,48, 04:49:41 , 4:00 , 75N -- 10N 
T119 , CIRS_235TI_MIRLMBMAP001_PRIME , 05/07/16 ,127, 07:54:37 , 4:00 , 50S -- 15N 
T120 , CIRS_236TI_MIRLMBINT001_PRIME , 06/08/16 ,159, 05:06:17 , 4:00 , 50S 
T120 , CIRS_236TI_MIRLMBMAP002_PRIME , 06/08/16 ,159, 19:06:17 , 4:00 , 50N -- 15S 
T121 , CIRS_238TI_MIRLMBINT002_PRIME , 07/26/16 ,207, 00:15:43 , 4:43 , 0N 
T124 , CIRS_248TI_MIRLMBMAP002_PRIME , 11/15/16 ,319, 04:55:56 , 4:00 , 10S -- 50N 
T125 , CIRS_250TI_MIRLMBINT002_PRIME , 12/01/16 ,335, 03:14:32 , 4:00 , 50N 
N/A , CIRS_259TI_MIRLMBMAP002_PRIME , 02/02/17 ,32, 20:21:00 , 5:15 , 60S -- 15N 
N/A , CIRS_261TI_MIRLMBMAP001_PRIME , 02/18/17 ,48, 08:41:00 , 4:00 , 15N -- 35S 
N/A , CIRS_261TI_MIRLMBINT001_PRIME , 02/18/17 ,48, 13:41:00 , 3:00 , 10S 
N/A , CIRS_275TI_MIRLMBINT001_PRIME , 05/24/17 ,143, 16:44:00 , 6:34 , 50S 
N/A , CIRS_275TI_MIRLMBMAP002_PRIME , 05/25/17 ,144, 06:33:00 , 4:00 , 80S -- 20S 

==> Table_7_FIRNADMAP_EUVFUV.csv <==
CIRS Far-Infrared Nadir Maps and UVIS EUVFUV,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day , Time , (HR:MN) ," (Center Lat., Lon.)"
 ,,,,,,
TB , CIRS_00BTI_FIRNADMAP001_UVIS , 12/14/04 ,348, 03:38:13 , 4:00 , 6S 159W 
TB , CIRS_00BTI_FIRNADMAP002_UVIS , 12/14/04 ,348, 14:08:13 , 2:30 , 10N 347W 
T3 , CIRS_003TI_FIRNADMAP003_UVIS , 02/16/05 ,46, 08:30:53 , 3:27 , 2N 340W 
T5 , CIRS_006TI_FIRNADMAP003_UVIS , 04/17/05 ,106, 11:11:46 , 5:00 , 8N 27W 
T6 , CIRS_013TI_FIRNADMAP002_PRIME , 08/23/05 ,234, 03:53:37 , 2:45 , 3N 32W 
T6 , CIRS_013TI_FIRNADMAP003_PRIME , 08/23/05 ,234, 11:08:37 , 2:45 , 15S 208W 
T9 , CIRS_019TI_FIRNADMAP005_UVIS , 12/27/05 ,360, 21:29:30 , 6:24 , 0N 28W 
T11 , CIRS_021TI_FIRNADMAP003_UVIS , 02/28/06 ,58, 13:25:19 , 3:30 , 0N 344W 
T13 , CIRS_023TI_FIRNADMAP003_UVIS , 05/02/06 ,121, 02:18:14 , 5:10 , 0N 10W 
T14 , CIRS_024TI_FIRNADMAP002_UVIS , 05/21/06 ,140, 04:48:11 , 5:00 , 0N 158W 
T14 , CIRS_024TI_FIRNADMAP003_PRIME , 05/21/06 ,140, 14:33:11 , 2:45 , 0N 155W 
T15 , CIRS_025TI_FIRNADMAP003_UVIS , 07/03/06 ,183, 11:50:47 , 5:30 , 0N 200W 
T16 , CIRS_026TI_FIRNADMAP003_PRIME , 07/23/06 ,203, 02:40:26 , 2:45 , 6S 339W 
T17 , CIRS_028TI_FIRNADMAP002_UVIS , 09/08/06 ,250, 12:46:51 , 4:45 , 10N 149W 
T18 , CIRS_029TI_FIRNADMAP002_UVIS , 09/24/06 ,266, 11:28:49 , 4:30 , 14N 141W 
T21 , CIRS_035TI_EUVFUV001_UVIS , 12/13/06 ,346, 04:11:31 , 5:00 , 32N 129W 
T22 , CIRS_036TI_FIRNADMAP002_PRIME , 12/29/06 ,362, 04:35:22 , 3:00 , 41N 133W 
T22 , CIRS_036TI_FIRNADMAP003_PRIME , 12/29/06 ,362, 13:35:22 , 2:00 , 42S 319W 
T24 , CIRS_038TI_EUVFUV001_UVIS , 01/29/07 ,28, 22:15:55 , 6:00 , 59N 116W 
T24 , CIRS_038TI_FIRNADMAP002_PRIME , 01/30/07 ,29, 11:15:55 , 1:00 , 53S 307W 
T26 , CIRS_040TI_FIRNADMAP001_PRIME , 03/10/07 ,68, 20:49:00 , 2:45 , 47S 43W 
T26 , CIRS_040TI_FIRNADMAP002_PRIME , 03/11/07 ,69, 06:04:00 , 0:45 , 46N 228W 
T26 , CIRS_040TI_EUVFUV002_UVIS , 03/11/07 ,69, 06:49:00 , 3:00 , -- 
T27 , CIRS_041TI_EUVFUV001_UVIS , 03/26/07 ,84, 20:49:27 , 2:23 , 36S 35W 
T27 , CIRS_041TI_FIRNADMAP002_PRIME , 03/27/07 ,85, 02:38:27 , 0:45 , 32N 218W 
T27 , CIRS_041TI_EUVFUV002_UVIS , 03/27/07 ,85, 03:23:27 , 5:00 , 39N 223W 
T29 , CIRS_043TI_FIRNADMAP001_PRIME , 04/27/07 ,116, 16:32:58 , 2:50 , 27S 28W 
T30 , CIRS_044TI_EUVFUV001_UVIS , 05/13/07 ,132, 11:09:58 , 3:50 , -- 
T31 , CIRS_045TI_EUVFUV001_UVIS , 05/29/07 ,148, 09:51:55 , 6:00 , 11S 24W 
T31 , CIRS_045TI_FIRNADMAP004_PRIME , 05/29/07 ,148, 22:51:55 , 1:00 , 13N 212W 
T32 , CIRS_046TI_FIRNADMAP002_UVIS , 06/14/07 ,164, 12:46:11 , 2:00 , 7S 24W 
T32 , CIRS_046TI_FIRNADMAP901_UVIS , 06/14/07 ,164, 16:12:11 , 0:51 , -- 
T32 , CIRS_046TI_FIRNADMAP902_PRIME , 06/14/07 ,164, 20:04:11 , 2:42 , 4N 212W 
T33 , CIRS_047TI_EUVFUV001_UVIS , 06/30/07 ,180, 11:59:46 , 3:00 , -- 
T33 , CIRS_047TI_FIRNADMAP002_PRIME , 06/30/07 ,180, 20:59:46 , 1:15 , 0N 209W 
T34 , CIRS_048TI_EUVFUV001_UVIS , 07/19/07 ,199, 16:11:20 , 6:00 , -- 
T34 , CIRS_048TI_FIRNADMAP002_PRIME , 07/20/07 ,200, 05:11:20 , 1:00 , 0N 339W 
T35 , CIRS_049TI_FIRNADMAP001_PRIME , 09/01/07 ,243, 01:32:34 , 3:00 , 6S 159W 
T35 , CIRS_049TI_FIRNADMAP004_PRIME , 09/01/07 ,243, 10:32:34 , 1:00 , 10N 347W 
T36 , CIRS_050TI_EUVFUV001_UVIS , 10/02/07 ,274, 19:42:43 , 3:49 , -- 
T37 , CIRS_052TI_FIRNADMAP001_PRIME , 11/19/07 ,322, 19:47:25 , 3:00 , 4S 22W 
T37 , CIRS_052TI_FIRNADMAP002_PRIME , 11/20/07 ,323, 04:47:25 , 1:00 , 1N 205W 
T38 , CIRS_053TI_FIRNADMAP001_PRIME , 12/05/07 ,338, 18:36:50 , 3:00 , 8N 27W 
T38 , CIRS_053TI_FIRNADMAP002_PRIME , 12/06/07 ,339, 04:06:50 , 1:00 , 10N 215W 
T40 , CIRS_055TI_EUVFUV001_UVIS , 01/06/08 ,5, 12:30:20 , 4:00 , 21S 32W 
T40 , CIRS_055TI_EUVFUV501_UVIS , 01/06/08 ,5, 16:30:20 , 2:00 , -- 
T40 , CIRS_055TI_FIRNADMAP002_PRIME , 01/07/08 ,6, 01:30:20 , 1:00 , 5S 211W 
T41 , CIRS_059TI_EUVFUV002_UVIS , 02/23/08 ,53, 20:02:07 , 2:30 , 25N 227W 
T42 , CIRS_062TI_FIRNADMAP001_PRIME , 03/26/08 ,85, 09:27:48 , 3:00 , 0N 28W 
T42 , CIRS_062TI_FIRNADMAP002_PRIME , 03/26/08 ,85, 18:27:48 , 1:00 , 0N 189W 
T43 , CIRS_067TI_FIRNADMAP002_PRIME , 05/13/08 ,133, 12:11:58 , 2:50 , 0N 344W 
T44 , CIRS_069TI_EUVFUV001_UVIS , 05/28/08 ,148, 23:24:32 , 6:00 , BIU anomaly 
T46 , CIRS_091TI_FIRNADMAP001_PRIME , 11/04/08 ,308, 14:06:23 , 2:01 , BIU anomaly 
T46 , CIRS_091TI_EUVFUV002_UVIS , 11/04/08 ,308, 19:27:23 , 7:08 , 
T47 , CIRS_093TI_FIRNADMAP002_PRIME , 11/20/08 ,324, 18:11:28 , 2:45 , 34N 253W 
T48 , CIRS_095TI_EUVFUV001_UVIS , 12/06/08 ,340, 16:40:45 , 6:45 , -- 
T50 , CIRS_102TI_EUVFUV001_UVIS , 02/08/09 ,38, 14:50:51 , 3:00 , BIU anomaly 
T51 , CIRS_107TI_FIRNADMAP002_PRIME , 03/28/09 ,86, 06:32:45 , 3:11 , 54N 266W 
T52 , CIRS_108TI_FIRNADMAP002_PRIME , 04/05/09 ,94, 03:37:47 , 1:40 , 58S 257W 
T54 , CIRS_110TI_FIRNADMAP001_PRIME , 05/06/09 ,125, 18:04:16 , 2:35 , 55N 82W* 
T54 , CIRS_110TI_EUVFUV001_UVIS , 05/07/09 ,126, 00:54:16 , 7:00 , -- 
T55 , CIRS_111TI_EUVFUV001_UVIS , 05/22/09 ,141, 12:26:41 , 6:30 , -- 
T55 , CIRS_111TI_FIRNADMAP002_PRIME , 05/22/09 ,141, 23:56:41 , 2:30 , 55S 270W* 
T56 , CIRS_112TI_EUVFUV001_UVIS , 06/07/09 ,157, 21:41:01 , 7:19 , -- 
T57 , CIRS_113TI_EUVFUV001_UVIS , 06/23/09 ,173, 09:32:35 , 6:45 , -- 
T57 , CIRS_113TI_EUVFUV002_UVIS , 06/24/09 ,174, 00:02:35 , 3:00 , -- 
T58 , CIRS_114TI_EUVFUV001_UVIS , 07/09/09 ,189, 08:04:03 , 6:40 , -- 
T58 , CIRS_114TI_FIRNADMAP002_PRIME , 07/09/09 ,189, 19:04:03 , 1:30 , 24S 294W* 
T59 , CIRS_115TI_FIRNADMAP002_PRIME , 07/25/09 ,205, 18:10:09 , 2:23 , 23S 326W 
T60 , CIRS_116TI_EUVFUV001_UVIS , 08/10/09 ,221, 05:03:53 , 3:50 , Downlink 
T62 , CIRS_119TI_EUVFUV001_UVIS , 10/12/09 ,284, 23:36:25 , 6:51 , -- 
T62 , CIRS_119TI_EUVFUV002_UVIS , 10/13/09 ,285, 11:12:30 , 6:24 , -- 
T63 , CIRS_122TI_FIRNADMAP002_PRIME , 12/13/09 ,346, 03:48:14 , 1:00 , 0N 200W 
T64 , CIRS_123TI_FIRNADMAP001_PRIME , 12/28/09 ,361, 19:16:59 , 2:45 , 4N 121W 
T65 , CIRS_124TI_FIRNADMAP001_PRIME , 01/13/10 ,12, 18:10:37 , 2:45 , Angled track 
T65 , CIRS_124TI_FIRNADMAP002_PRIME , 01/14/10 ,13, 01:10:37 , 3:00 , Angled track 
T66 , CIRS_125TI_EUVFUV001_UVIS , 01/29/10 ,28, 13:28:49 , 6:30 , -- 
T66 , CIRS_125TI_EUVFUV002_UVIS , 01/30/10 ,29, 00:28:49 , 7:00 , -- 
T67 , CIRS_129TI_FIRNADMAP001_PRIME , 04/06/10 ,95, 10:50:39 , 2:45 , 25S 130W* 
T67 , CIRS_129TI_FIRNADMAP002_PRIME , 04/06/10 ,95, 19:50:39 , 1:00 , 10N 310W* 
T69 , CIRS_132TI_EUVFUV001_UVIS , 06/06/10 ,156, 04:26:27 , 7:00 , -- 
T70 , CIRS_133TI_FIRNADMAP001_PRIME , 06/21/10 ,171, 20:27:43 , 2:45 , 0N 9W 
T72 , CIRS_138TI_FIRNADMAP001_PRIME , 09/25/10 ,267, 13:38:41 , 2:45 , 5S 50W* 
T72 , CIRS_138TI_EUVFUV002_UVIS , 09/25/10 ,267, 20:53:41 , 6:45 , -- 
T73 , CIRS_140TI_FIRNADMAP001_PRIME , 11/12/10 ,315, 08:37:01 , 2:45 , Safing event 
T75 , CIRS_147TI_EUVFUV001_UVIS , 04/20/11 ,109, 07:30:39 , 6:30 , -- 
T76 , CIRS_148TI_FIRNADMAP001_PRIME , 05/09/11 ,128, 17:53:45 , 2:45 , 0N 20W* 
T76 , CIRS_148TI_EUVFUV001_UVIS , 05/10/11 ,129, 01:53:45 , 6:00 , -- 
T77 , CIRS_149TI_EUVFUV001_UVIS , 06/21/11 ,171, 06:37:00 , 9:25 , -- 
T77 , CIRS_149TI_FIRNADMAP002_PRIME , 06/21/11 ,171, 21:02:01 , 2:30 , 0N 217W 
T78 , CIRS_153TI_FIRNADMAP001_PRIME , 09/12/11 ,254, 21:50:06 , 2:45 , 0N 118W* 
T79 , CIRS_158TI_FIRNADMAP501_PRIME , 12/14/11 ,347, 15:11:24 , 2:45 , 0N 15W 
T80 , CIRS_159TI_FIRNADMAP001_PRIME , 01/03/12 ,2, 10:13:38 , 2:45 , 25S 138W 
T81 , CIRS_160TI_EUVFUV001_UVIS , 01/31/12 ,30, 04:39:47 , 6:45 , -- 
T81 , CIRS_160TI_EUVFUV002_UVIS , 01/31/12 ,30, 16:39:47 , 6:00 , -- 
T82 , CIRS_161TI_FIRNADMAP001_PRIME , 02/20/12 ,50, 03:43:17 , 2:45 , 0N 148W 
T82 , CIRS_161TI_FIRNADMAP002_PRIME , 02/20/12 ,50, 10:58:17 , 2:45 , 0N 330W* 
T83 , CIRS_166TI_FIRNADMAP001_PRIME , 05/22/12 ,142, 20:10:11 , 2:33 , 0N 20W 
T84 , CIRS_167TI_FIRNADMAP001_PRIME , 06/07/12 ,158, 19:07:21 , 2:45 , 22N 18W 
T84 , CIRS_167TI_EUVFUV002_UVIS , 06/08/12 ,159, 02:22:21 , 6:45 , -- 
T85 , CIRS_169TI_FIRNADMAP002_PRIME , 07/25/12 ,206, 22:18:08 , 2:45 , 18S 202W 
T86 , CIRS_172TI_EUVFUV001_UVIS , 09/27/12 ,270, 05:35:38 , 6:45 , -- 
T86 , CIRS_172TI_EUVFUV002_UVIS , 09/27/12 ,270, 16:50:38 , 6:45 , -- 
T88 , CIRS_175TI_FIRNADMAP001_PRIME , 11/30/12 ,334, 03:56:59 , 2:45 , 35N 30W 
T90 , CIRS_185TI_FIRNADMAP001_PRIME , 04/06/13 ,95, 16:43:31 , 2:45 , 42N 48W 
T93 , CIRS_195TI_EUVFUV001_UVIS , 07/27/13 ,207, 02:56:19 , 6:45 , -- 
T94 , CIRS_197TI_EUVFUV001_UVIS , 09/13/13 ,255, 09:58:56 , 6:45 , -- 
T96 , CIRS_199TI_FIRNADMAP002_PRIME , 12/02/13 ,335, 02:56:19 , 2:45 , 90S 0W* 
T97 , CIRS_200TI_EUVFUV001_UVIS , 01/02/14 ,1, 12:59:41 , 6:45 , -- 
T97 , CIRS_200TI_EUVFUV002_UVIS , 01/03/14 ,2, 00:14:41 , 6:45 , -- 
T100 , CIRS_203TI_EUVFUV001_UVIS , 04/08/14 ,97, 15:56:14 , 6:45 , -- 
T101 , CIRS_204TI_EUVFUV001_UVIS , 05/18/14 ,137, 02:12:15 , 5:15 , -- 
T101 , CIRS_204TI_FIRNADMAP002_PRIME , 05/18/14 ,137, 18:57:15 , 2:15 ," 78N 240W, 72N 313W "
T102 , CIRS_205TI_FIRNADMAP002_PRIME , 06/19/14 ,169, 16:31:25 , 1:57 , 65N 195W* 
T103 , CIRS_206TI_FIRNADMAP002_PRIME , 07/21/14 ,201, 13:40:58 , 2:00 , 78N 240W 
T105 , CIRS_208TI_EUVFUV001_UVIS , 09/23/14 ,265, 02:23:19 , 0:45 , -- 
T105 , CIRS_208TI_EUVFUV002_UVIS , 09/23/14 ,265, 11:08:19 , 1:30 , -- 
T105 , CIRS_208TI_FIRNADMAP002_PRIME , 09/23/14 ,265, 07:38:19 , 3:30 , 57N 200W* 
T109 , CIRS_212TI_EUVFUV001_UVIS , 02/13/15 ,43, 08:08:04 , 6:45 , -- 
T109 , CIRS_212TI_EUVFUV002_UVIS , 02/13/15 ,43, 19:23:04 , 6:45 , -- 
T110 , CIRS_213TI_FIRNADMAP002_PRIME , 03/17/15 ,75, 16:44:49 , 2:45 , 6S 200W 
T111 , CIRS_215TI_FIRNADMAP002_PRIME , 05/09/15 ,128, 01:05:24 , 2:45 , 10S 340W 
T112 , CIRS_218TI_FIRNADMAP002_PRIME , 07/08/15 ,188, 10:24:51 , 2:45 , 6N 220W 
T113 , CIRS_222TI_FIRNADMAP001_PRIME , 09/29/15 ,271, 16:37:12 , 3:00 , 0N 150W 
T113 , CIRS_222TI_FIRNADMAP002_PRIME , 09/30/15 ,272, 00:07:12 , 2:30 , 0N 335W 
T114 , CIRS_225TI_EUVFUV002_UVIS , 11/14/15 ,317, 08:01:31 , 6:45 , -- 
T115 , CIRS_230TI_EUVFUV001_UVIS , 01/16/16 ,15, 17:20:24 , 6:45 , -- 
T115 , CIRS_230TI_FIRNADMAP002_PRIME , 01/17/16 ,16, 04:35:24 , 2:45 , 0N 218W 
T116 , CIRS_231TI_EUVFUV001_UVIS , 02/02/16 ,32, 04:20:05 , 1:40 , -- 
T116 , CIRS_231TI_FIRNADMAP001_PRIME , 02/01/16 ,31, 20:00:05 , 2:30 , 5S 24W 
T117 , CIRS_232TI_FIRNADMAP002_PRIME , 02/18/16 ,48, 02:28:41 , 2:21 , 13N 207W 
T118 , CIRS_234TI_EUVFUV001_UVIS , 04/05/16 ,95, 10:42:42 , 6:45 , -- 
T118 , CIRS_234TI_EUVFUV002_UVIS , 04/05/16 ,95, 21:57:42 , 6:45 , -- 
T119 , CIRS_235TI_FIRNADMAP001_PRIME , 05/07/16 ,127, 11:54:37 , 2:42 , 25S 30W* 
T120 , CIRS_236TI_FIRNADMAP001_PRIME , 06/08/16 ,159, 09:06:17 , 2:30 , 36S 20W 
T120 , CIRS_236TI_FIRNADMAP002_PRIME , 06/08/16 ,159, 16:21:17 , 2:45 , 38N 207W 
T121 , CIRS_238TI_FIRNADMAP001_PRIME , 07/26/16 ,207, 04:58:23 , 2:45 , 41S 26W 
T123 , CIRS_243TI_EUVFUV001_UVIS , 09/27/16 ,270, 19:16:59 , 6:45 , -- 
T123 , CIRS_243TI_EUVFUV002_UVIS , 09/28/16 ,271, 06:31:59 , 6:45 , -- 
T124 , CIRS_248TI_FIRNADMAP002_PRIME , 11/15/16 ,319, 02:27:56 , 2:28 , 33N 244W 
T125 , CIRS_250TI_FIRNADMAP002_PRIME , 12/01/16 ,335, 00:29:32 , 2:45 , 31N 246W 
N/A , CIRS_275TI_FIRNADMAP002_PRIME , 05/25/17 ,144, 01:18:00 , 4:15 , 20S 305W* 
N/A , CIRS_292TI_FIRNADMAP001_PRIME , 09/12/17 ,254, 23:46:00 , 3:00 , N Pole mosaic 

==> Table_8_FIRNADCMP.csv <==
CIRS Far-Infrared Nadir Integrations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , DOY , Start , Duration , Pointing 
No. ,  ,  ,  , Time , (HR:MN) ," (Center Lat., Lon.)"
 ,,,,,,
T0 , CIRS_000TI_FIRNADCMP017_PRIME , 07/04/04 ,185, 01:00:00 , 2:15 , visible center 
T0 , CIRS_000TI_FIRNADCMP001_PRIME , 07/04/04 ,185, 04:00:00 , 6:00 , visible center 
TA , CIRS_00ATI_FIRNADCMP001_PRIME , 10/27/04 ,300, 00:00:09 , 4:00 , 30S 200W 
TB , CIRS_00BTI_FIRNADCMP001_PRIME , 12/13/04 ,347, 23:38:13 , 4:00 , 10N 120W 
T3 , CIRS_003TI_FIRNADCMP002_PRIME , 02/16/05 ,46, 14:57:53 , 4:00 , 18S 35W 
T4 , CIRS_005TI_FIRNADCMP002_PRIME , 04/01/05 ,90, 07:35:16 , 4:00 , 40S 15W 
T4 , CIRS_005TI_FIRNADCMP003_PRIME , 04/02/05 ,91, 04:05:16 , 4:00 , 47N 210W 
T5 , CIRS_006TI_FIRNADCMP002_PRIME , 04/17/05 ,106, 07:16:46 , 3:25 , 55N 15W 
T6 , CIRS_013TI_FIRNADCMP003_PRIME , 08/22/05 ,233, 22:05:37 , 3:18 , 30N 330W 
T6 , CIRS_013TI_FIRNADCMP004_PRIME , 08/23/05 ,234, 16:23:37 , 4:30 , 60S 220W 
T8 , CIRS_017TI_FIRNADCMP003_PRIME , 10/29/05 ,301, 13:15:25 , 3:00 , 20N 35W 
T9 , CIRS_019TI_FIRNADCMP002_PRIME , 12/27/05 ,360, 07:49:30 , 2:10 , 0N 62W 
T10 , CIRS_020TI_FIRNADCMP002_PRIME , 01/15/06 ,14, 23:41:27 , 2:00 , 20N 190W 
T11 , CIRS_021TI_FIRNADCMP002_PRIME , 02/28/06 ,58, 16:55:19 , 4:40 , 30S 170W 
T12 , CIRS_022TI_FIRNADCMP003_PRIME , 03/19/06 ,77, 10:05:57 , 7:00 , 0N 190W 
T12 , CIRS_022TI_FIRNADCMP008_PRIME , 03/20/06 ,78, 12:25:57 , 1:41 , 25N 315W 
T13 , CIRS_023TI_FIRNADCMP003_PRIME , 05/01/06 ,120, 05:34:14 , 6:24 , 25S 320W 
T13 , CIRS_023TI_FIRNADCMP002_PRIME , 05/02/06 ,121, 07:28:14 , 4:07 , 35S 210W 
T14 , CIRS_024TI_FIRNADCMP003_PRIME , 05/20/06 ,139, 20:48:11 , 6:30 , 15S 125W 
T15 , CIRS_025TI_FIRNADCMP003_PRIME , 07/02/06 ,182, 19:50:47 , 3:30 , 15N 230W 
T15 , CIRS_025TI_FIRNADCMP002_PRIME , 07/03/06 ,183, 18:20:47 , 5:30 , 40N 20W 
T17 , CIRS_028TI_FIRNADCMP003_PRIME , 09/08/06 ,250, 06:16:51 , 6:00 , 30N 145W 
T18 , CIRS_029TI_FIRNADCMP003_PRIME , 09/24/06 ,266, 04:58:49 , 5:30 , 10N 95W 
T19 , CIRS_030TI_FIRNADCMP003_PRIME , 10/10/06 ,282, 03:30:07 , 5:00 , 60S 300W 
T19 , CIRS_030TI_FIRNADCMP002_PRIME , 10/11/06 ,283, 03:30:07 , 5:51 , 35N 115W 
T21 , CIRS_035TI_FIRNADCMP003_PRIME , 12/12/06 ,345, 21:11:31 , 5:30 , 65N 130W 
T21 , CIRS_035TI_FIRNADCMP023_PRIME , 12/13/06 ,346, 22:09:31 , 3:00 , 80S 300W 
T22 , CIRS_036TI_FIRNADCMP003_PRIME , 12/28/06 ,361, 20:05:22 , 5:30 , 80N 160W 
T22 , CIRS_036TI_FIRNADCMP002_PRIME , 12/29/06 ,362, 18:35:22 , 2:30 , 90S 320W 
T23 , CIRS_037TI_FIRNADCMP001_PRIME , 01/13/07 ,12, 19:38:31 , 3:00 , 75N 210W 
T23 , CIRS_037TI_FIRNADCMP002_PRIME , 01/14/07 ,13, 17:38:31 , 2:00 , 70S 210W 
T24 , CIRS_038TI_FIRNADCMP001_PRIME , 01/29/07 ,28, 16:15:55 , 5:00 , 85N 290W 
T24 , CIRS_038TI_FIRNADCMP002_PRIME , 01/30/07 ,29, 16:15:55 , 5:00 , 40S 280W 
T25 , CIRS_039TI_FIRNADCMP001_PRIME , 02/22/07 ,52, 14:12:24 , 3:00 , 30S 90W 
T25 , CIRS_039TI_FIRNADCMP002_PRIME , 02/23/07 ,53, 12:12:24 , 2:00 , 70N 350W 
T26 , CIRS_040TI_FIRNADCMP001_PRIME , 03/10/07 ,68, 12:49:00 , 3:00 , 50S 80W 
T26 , CIRS_040TI_FIRNADCMP002_PRIME , 03/11/07 ,69, 10:49:00 , 2:00 , 90N 60W 
T27 , CIRS_041TI_FIRNADCMP001_PRIME , 03/26/07 ,84, 11:23:27 , 3:00 , 70S 20W 
T27 , CIRS_041TI_FIRNADCMP002_PRIME , 03/27/07 ,85, 09:23:27 , 2:00 , 60N 150W 
T28 , CIRS_042TI_FIRNADCMP001_PRIME , 04/11/07 ,100, 07:58:00 , 2:00 , 60S 30W 
T28 , CIRS_042TI_FIRNADCMP002_PRIME , 04/12/07 ,101, 07:58:00 , 5:00 , 70N 180W 
T29 , CIRS_043TI_FIRNADCMP001_PRIME , 04/27/07 ,116, 06:46:58 , 4:46 , 50S 30W 
T29 , CIRS_043TI_FIRNADCMP002_PRIME , 04/28/07 ,117, 06:32:58 , 2:00 , 75N 220W 
T30 , CIRS_044TI_FIRNADCMP002_PRIME , 05/14/07 ,133, 05:09:58 , 2:00 , 0N 260W 
T31 , CIRS_045TI_FIRNADCMP001_PRIME , 05/29/07 ,148, 04:42:55 , 4:09 , 20S 330W 
T31 , CIRS_045TI_FIRNADCMP002_PRIME , 05/30/07 ,149, 03:51:55 , 6:14 , 50N 230W 
T32 , CIRS_046TI_FIRNADCMP001_PRIME , 06/14/07 ,164, 03:39:11 , 1:07 , 20N 50W 
T32 , CIRS_046TI_FIRNADCMP002_PRIME , 06/15/07 ,165, 02:46:11 , 2:00 , 20S 257W 
T33 , CIRS_047TI_FIRNADCMP001_PRIME , 06/30/07 ,180, 02:44:46 , 4:15 , 10N 330W 
T33 , CIRS_047TI_FIRNADCMP002_PRIME , 07/01/07 ,181, 02:14:46 , 4:45 , 20N 170W 
T34 , CIRS_048TI_FIRNADCMP001_PRIME , 07/19/07 ,199, 10:11:20 , 2:00 , 35S 125W 
T34 , CIRS_048TI_FIRNADCMP002_PRIME , 07/20/07 ,200, 10:11:20 , 4:49 , 50N 345W 
T35 , CIRS_049TI_FIRNADCMP001_PRIME , 08/31/07 ,242, 18:17:34 , 2:15 , 10S 40W 
T35 , CIRS_049TI_FIRNADCMP002_PRIME , 09/01/07 ,243, 15:32:34 , 6:00 , 37S 240W 
T36 , CIRS_050TI_FIRNADCMP001_PRIME , 10/02/07 ,274, 13:30:43 , 5:12 , 10S 320W 
T36 , CIRS_050TI_FIRNADCMP002_PRIME , 10/03/07 ,275, 13:42:43 , 2:00 , 30N 255W 
T37 , CIRS_052TI_FIRNADCMP002_PRIME , 11/20/07 ,323, 09:47:25 , 5:00 , 40N 185W 
T38 , CIRS_053TI_FIRNADCMP001_PRIME , 12/05/07 ,338, 09:59:50 , 4:07 , 40S 340W 
T38 , CIRS_053TI_FIRNADCMP002_PRIME , 12/06/07 ,339, 09:06:50 , 2:00 , 60N 215W 
T39 , CIRS_054TI_FIRNADCMP002_PRIME , 12/22/07 ,355, 07:57:55 , 2:00 , 60N 270W 
T40 , CIRS_055TI_FIRNADCMP001_PRIME , 01/06/08 ,5, 08:07:20 , 3:23 , 20N 355W 
T40 , CIRS_055TI_FIRNADCMP002_PRIME , 01/07/08 ,6, 06:30:20 , 5:00 , 45N 280W 
T41 , CIRS_059TI_FIRNADCMP001_PRIME , 02/23/08 ,53, 04:29:07 , 3:03 , 25S 65W 
T41 , CIRS_059TI_FIRNADCMP002_PRIME , 02/24/08 ,54, 02:32:07 , 2:00 , 15N 285W 
T42 , CIRS_062TI_FIRNADCMP002_PRIME , 03/26/08 ,85, 23:27:48 , 2:00 , 60N 310W 
T43 , CIRS_067TI_FIRNADCMP001_PRIME , 05/12/08 ,132, 23:07:58 , 0:54 , 60S 60W 
T43 , CIRS_067TI_FIRNADCMP002_PRIME , 05/13/08 ,133, 19:01:58 , 5:00 , 30N 300W 
T44 , CIRS_069TI_FIRNADCMP001_PRIME , 05/28/08 ,148, 17:24:32 , 2:00 , 45S 50W 
T44 , CIRS_069TI_FIRNADCMP002_PRIME , 05/29/08 ,149, 17:24:32 , 2:00 , 10N 300W 
T46 , CIRS_091TI_FIRNADCMP001_PRIME , 11/04/08 ,308, 02:35:24 , 6:00 , BIU anomay 
T46 , CIRS_091TI_FIRNADCMP002_PRIME , 11/05/08 ,309, 03:35:24 , 4:38 , 
T47 , CIRS_093TI_FIRNADCMP002_PRIME , 11/21/08 ,325, 01:56:28 , 3:00 , 45N 255W 
T48 , CIRS_095TI_FIRNADCMP001_PRIME , 12/06/08 ,340, 01:25:45 , 4:00 , 15S 70W 
T49 , CIRS_097TI_FIRNADCMP001_PRIME , 12/21/08 ,355, 23:59:52 , 4:00 , 10S 110W 
T50 , CIRS_102TI_FIRNADCMP001_PRIME , 02/07/09 ,37, 19:50:51 , 3:30 , BIU anomaly 
T51 , CIRS_106TI_FIRNADCMP001_PRIME , 03/27/09 ,85, 16:43:36 , 3:00 , 60S 150W 
T51 , CIRS_107TI_FIRNADCMP002_PRIME , 03/28/09 ,86, 14:43:36 , 3:00 , 35N 215W 
T52 , CIRS_108TI_FIRNADCMP002_PRIME , 04/05/09 ,94, 10:47:47 , 3:00 , 70S 75W 
T53 , CIRS_109TI_FIRNADCMP001_PRIME , 04/20/09 ,109, 09:13:42 , 5:07 , Downlink 
T54 , CIRS_110I_FIRNADCMP001_PRIME , 05/07/09 ,126, 07:54:16 , 5:00 , 70S 190W 
T55 , CIRS_111TI_FIRNADCMP002_PRIME , 05/23/09 ,142, 06:26:41 , 3:00 , 25S 5W 
T56 , CIRS_112TI_FIRNADCMP001_PRIME , 06/07/09 ,157, 06:07:49 , 3:52 , 50N 60W 
T56 , CIRS_112TI_FIRNADCMP002_PRIME , 06/08/09 ,158, 05:00:01 , 5:00 , 60S 255W 
T57 , CIRS_113TI_FIRNADCMP001_PRIME , 06/23/09 ,173, 05:05:48 , 3:27 , 15N 75W 
T58 , CIRS_114TI_FIRNADCMP001_PRIME , 07/10/09 ,190, 02:04:03 , 3:00 , 70S 340W 
T59 , CIRS_115TI_FIRNADCMP001_PRIME , 07/25/09 ,205, 02:34:04 , 3:00 , 50N 100W 
T60 , CIRS_116TI_FIRNADCMP001_PRIME , 08/10/09 ,221, 02:01:49 , 2:02 , Downlink 
T62 , CIRS_119TI_FIRNADCMP001_PRIME , 10/12/09 ,284, 19:36:25 , 3:00 , 25S 105W 
T62 , CIRS_119TI_FIRNADCMP002_PRIME , 10/13/09 ,285, 17:36:25 , 3:00 , 0N 20W 
T63 , CIRS_122TI_FIRNADCMP001_PRIME , 12/12/09 ,345, 11:05:56 , 3:57 , 40N 0W 
T64 , CIRS_123TI_FIRNADCMP002_PRIME , 12/29/09 ,362, 09:16:59 , 3:00 , 45S 190W 
T65 , CIRS_124TI_FIRNADCMP002_PRIME , 01/14/10 ,13, 08:10:37 , 5:00 , 0N 170W 
T66 , CIRS_125TI_FIRNADCMP001_PRIME , 01/29/10 ,28, 08:07:18 , 4:22 , 40N 40W 
T66 , CIRS_125TI_FIRNADCMP002_PRIME , 01/30/10 ,29, 07:28:49 , 5:00 , 45S 225W 
T67 , CIRS_129TI_FIRNADCMP001_PRIME , 04/06/10 ,95, 03:44:18 , 2:06 , 45S 110W 
T68 , CIRS_131TI_FIRNADCMP001_PRIME , 05/20/10 ,139, 14:24:20 , 3:00 , 30S 30W 
T68 , CIRS_131TI_FIRNADCMP002_PRIME , 05/21/10 ,140, 12:24:20 , 4:00 , 20S 230W 
T69 , CIRS_132TI_FIRNADCMP002_PRIME , 06/06/10 ,156, 11:26:27 , 3:00 , 50N 195W 
T70 , CIRS_133TI_FIRNADCMP001_PRIME , 06/21/10 ,171, 12:06:01 , 3:21 , 50S 0W 
T71 , CIRS_134TI_FIRNADCMP001_PRIME , 07/07/10 ,187, 11:07:45 , 4:15 , 10S 60W 
T72 , CIRS_138TI_FIRNADCMP001_PRIME , 09/25/10 ,267, 06:12:41 , 3:26 , 30S 40W 
T73 , CIRS_140TI_FIRNADCMP001_PRIME , 11/12/10 ,315, 00:37:01 , 4:00 , Safing event 
T76 , CIRS_148TI_FIRNADCMP001_PRIME , 05/09/11 ,128, 09:42:00 , 4:12 , 10S 115W 
T78 , CIRS_153TI_FIRNADCMP001_PRIME , 09/12/11 ,254, 13:50:06 , 4:00 , 10N 110W 
T79 , CIRS_158TI_FIRNADCMP501_PRIME , 12/14/11 ,347, 04:20:00 , 6:52 , 30S 330W 
T80 , CIRS_159TI_FIRNADCMP001_PRIME , 01/03/12 ,2, 01:16:59 , 4:57 , 40S 150W 
T81 , CIRS_160TI_FIRNADCMP001_PRIME , 01/30/12 ,29, 23:36:01 , 5:04 , 40S 330W 
T81 , CIRS_160TI_FIRNADCMP002_PRIME , 01/31/12 ,30, 22:39:48 , 5:36 , 0N 240W 
T82 , CIRS_161TI_FIRNADCMP001_PRIME , 02/19/12 ,49, 20:43:17 , 2:00 , 10N 150W 
T82 , CIRS_161TI_FIRNADCMP002_PRIME , 02/20/12 ,50, 17:43:17 , 2:06 , 15S 290W 
T83 , CIRS_166TI_FIRNADCMP001_PRIME , 05/23/12 ,143, 10:10:11 , 5:36 , 15S 170W 
T84 , CIRS_167TI_FIRNADCMP002_PRIME , 06/08/12 ,159, 09:07:21 , 5:00 , 45S 255W 
T85 , CIRS_169TI_FIRNADCMP001_PRIME , 07/25/12 ,206, 07:03:07 , 4:00 , 10S 345W 
T86 , CIRS_172TI_FIRNADCMP001_PRIME , 09/27/12 ,270, 01:10:59 , 4:25 , 45N 315W 
T86 , CIRS_172TI_FIRNADCMP002_PRIME , 09/27/12 ,270, 23:35:38 , 5:00 , 70S 240W 
T87 , CIRS_174TI_FIRNADCMP002_PRIME , 11/14/12 ,318, 19:22:08 , 5:00 , 72S 185W 
T88 , CIRS_175TI_FIRNADCMP001_PRIME , 11/29/12 ,333, 21:26:59 , 2:30 , 15N 60W 
T88 , CIRS_175TI_FIRNADCMP002_PRIME , 11/30/12 ,334, 17:56:59 , 5:00 , 60S 165W 
T90 , CIRS_185TI_FIRNADCMP001_PRIME , 04/06/13 ,95, 08:43:31 , 4:00 , 15N 70W 
T90 , CIRS_185TI_FIRNADCMP002_PRIME , 04/07/13 ,96, 06:43:31 , 5:00 , 89S 245W 
T91 , CIRS_190TI_FIRNADCMP001_PRIME , 05/24/13 ,143, 04:32:55 , 4:00 , 0N 50W 
T91 , CIRS_190TI_FIRNADCMP002_PRIME , 05/25/13 ,144, 02:32:55 , 5:00 , 45S 300W 
T92 , CIRS_194TI_FIRNADCMP001_PRIME , 07/11/13 ,191, 01:21:47 , 3:00 , 30N 90W 
T93 , CIRS_195TI_FIRNADCMP001_PRIME , 07/26/13 ,206, 23:56:22 , 3:00 , 20N 15W 
T94 , CIRS_197TI_FIRNADCMP001_PRIME , 09/12/13 ,254, 17:43:56 , 5:00 , 60N 110W 
T95 , CIRS_198TI_FIRNADCMP001_PRIME , 10/14/13 ,286, 16:56:27 , 3:00 , 89N 30W 
T95 , CIRS_198TI_FIRNADCMP002_PRIME , 10/15/13 ,287, 13:56:27 , 4:53 , 70S 100W 
T96 , CIRS_199TI_FIRNADCMP001_PRIME , 12/01/13 ,334, 10:41:19 , 5:00 , 90N (FPB) 
T97 , CIRS_200TI_FIRNADCMP001_PRIME , 01/02/14 ,1, 09:59:41 , 3:00 , 50N 165W 
T97 , CIRS_200TI_FIRNADCMP002_PRIME , 01/03/14 ,2, 07:21:41 , 4:00 , 60S 45W 
T98 , CIRS_201TI_FIRNADCMP001_PRIME , 02/03/14 ,33, 05:12:39 , 5:00 , 20N 135W 
T98 , CIRS_201TI_FIRNADCMP002_PRIME , 02/04/14 ,34, 04:12:39 , 4:00 , 40S 20W 
T100 , CIRS_203TI_FIRNADCMP001_PRIME , 04/08/14 ,97, 01:41:14 , 3:00 , 75N 90W 
T100 , CIRS_203TI_FIRNADCMP002_PRIME , 04/08/14 ,97, 22:41:14 , 4:00 , 0N 0W 
T101 , CIRS_204TI_FIRNADCMP002_PRIME , 05/19/14 ,138, 01:12:15 , 4:00 , 0N 210W 
T102 , CIRS_205TI_FIRNADCMP001_PRIME , 06/19/14 ,169, 01:28:25 , 3:00 , 45S 300W 
T102 , CIRS_205TI_FIRNADCMP002_PRIME , 06/19/14 ,169, 22:28:25 , 3:00 , 30N 180W 
T103 , CIRS_206TI_FIRNADCMP001_PRIME , 07/20/14 ,200, 22:40:58 , 3:00 , 50S 320W 
T103 , CIRS_206TI_FIRNADCMP002_PRIME , 07/21/14 ,201, 19:40:58 , 3:00 , 30N 240W 
T104 , CIRS_207TI_FIRNADCMP001_PRIME , 08/21/14 ,232, 20:09:09 , 3:00 , 70S 110W 
T104 , CIRS_207TI_FIRNADCMP002_PRIME , 08/22/14 ,233, 17:09:09 , 3:00 , 80N 150W 
T105 , CIRS_208TI_FIRNADCMP001_PRIME , 09/22/14 ,264, 15:23:19 , 5:00 , 80S 300W 
T105 , CIRS_208TI_FIRNADCMP002_PRIME , 09/23/14 ,265, 14:38:19 , 2:45 , 60N 270W 
T106 , CIRS_209TI_FIRNADCMP001_PRIME , 10/24/14 ,296, 14:40:30 , 3:00 , 35S 320W 
T106 , CIRS_209TI_FIRNADCMP002_PRIME , 10/25/14 ,297, 11:40:30 , 4:00 , 50N 255W 
T107 , CIRS_210TI_FIRNADCMP001_PRIME , 12/11/14 ,344, 08:26:35 , 5:00 , 70S 0W 
T107 , CIRS_210TI_FIRNADCMP002_PRIME , 12/12/14 ,345, 07:26:35 , 4:00 , 20S 195W 
T108 , CIRS_211TI_FIRNADCMP001_PRIME , 01/12/15 ,11, 07:15:35 , 3:33 , 20N 20W 
T108 , CIRS_211TI_FIRNADCMP002_PRIME , 01/13/15 ,12, 04:48:35 , 4:00 , 40N 160W 
T109 , CIRS_212TI_FIRNADCMP002_PRIME , 02/14/15 ,44, 02:08:04 , 4:00 , 40S 200W 
T110 , CIRS_213TI_FIRNADCMP001_PRIME , 03/17/15 ,75, 02:29:49 , 3:00 , 30S 345W 
T110 , CIRS_213TI_FIRNADCMP002_PRIME , 03/17/15 ,75, 23:29:49 , 4:00 , 25N 205W 
T111 , CIRS_215TI_FIRNADCMP001_PRIME , 05/08/15 ,127, 09:50:24 , 4:00 , 50S 140W 
T111 , CIRS_215TI_FIRNADCMP002_PRIME , 05/09/15 ,128, 07:50:24 , 4:00 , 30S 310W 
T112 , CIRS_218TI_FIRNADCMP001_PRIME , 07/07/15 ,187, 19:09:51 , 4:00 , 20S 40W 
T112 , CIRS_218TI_FIRNADCMP002_PRIME , 07/08/15 ,188, 17:09:51 , 4:00 , 40S 250W 
T113 , CIRS_222TI_FIRNADCMP001_PRIME , 09/29/15 ,271, 09:27:12 , 2:10 , 30N 110W 
T113 , CIRS_222TI_FIRNADCMP002_PRIME , 09/30/15 ,272, 06:37:12 , 4:00 , 0N 310W 
T115 , CIRS_230TI_FIRNADCMP001_PRIME , 01/16/16 ,15, 12:55:31 , 4:24 , 15S 345W 
T116 , CIRS_231TI_FIRNADCMP001_PRIME , 02/01/16 ,31, 11:56:59 , 4:03 , 15N 345W 
T116 , CIRS_231TI_FIRNADCMP002_PRIME , 02/02/16 ,32, 10:00:05 , 4:05 , 0N 260W 
T117 , CIRS_232TI_FIRNADCMP001_PRIME , 02/17/16 ,47, 10:56:37 , 3:53 , 50S 20W 
T117 , CIRS_232TI_FIRNADCMP002_PRIME , 02/18/16 ,48, 08:49:41 , 2:00 , 20S 240W 
T118 , CIRS_234TI_FIRNADCMP001_PRIME , 04/05/16 ,95, 05:42:42 , 5:00 , 20N 0W 
T119 , CIRS_235TI_FIRNADCMP001_PRIME , 05/07/16 ,127, 04:54:37 , 3:00 , 60S 320W 
T119 , CIRS_235TI_FIRNADCMP002_PRIME , 05/08/16 ,128, 01:54:37 , 4:00 , 15N 255W 
T120 , CIRS_236TI_FIRNADCMP001_PRIME , 06/08/16 ,159, 03:33:39 , 1:33 , 70S 10W 
T120 , CIRS_236TI_FIRNADCMP002_PRIME , 06/08/16 ,159, 23:06:17 , 4:00 , 60N 220W 
T121 , CIRS_238TI_FIRNADCMP002_PRIME , 07/26/16 ,207, 18:58:23 , 3:30 , 15N 260W 
T124 , CIRS_248TI_FIRNADCMP001_PRIME , 11/14/16 ,318, 11:55:56 , 3:00 , 89S 50W 
T124 , CIRS_248TI_FIRNADCMP002_PRIME , 11/15/16 ,319, 08:55:56 , 3:00 , 30N 280W 
T125 , CIRS_250TI_FIRNADCMP002_PRIME , 12/01/16 ,335, 07:14:32 , 4:00 , 20S 260W 
T126 , CIRS_270TI_FIRNADCMP001_PRIME , 04/22/17 ,111, 18:08:07 , 3:00 , 75S 55W 

==> Table_9_MIR_Nadir.csv <==
CIRS Mid-Infrared Nadir Maps,,,,,
 ,,,,,
Flyby  , Observation Name , Date , DOY , Start , Duration 
No.,  ,  ,  , Time , (HR:MN) 
 ,,,,,
T0 , CIRS_000TI_TEMPMAP101_PRIME , 07/03/04 ,184, 03:30:21 , 1:22 
T0 , CIRS_000TI_TEMPMAP102_PRIME , 07/03/04 ,184, 05:16:21 , 1:24 
T0 , CIRS_000TI_TEMPMAP103_PRIME , 07/03/04 ,184, 07:04:21 , 1:26 
T0 , CIRS_000TI_TEMPMAP104_PRIME , 07/03/04 ,184, 10:30:21 , 4:00 
T0 , CIRS_000TI_TEMPMAP105_PRIME , 07/03/04 ,184, 15:15:21 , 1:45 
TA , CIRS_00ATI_MIDIRTMAP001_PRIME , 10/26/04 ,299, 17:30:09 , 5:15 
TB , CIRS_00BTI_MIDIRTMAP001_PRIME , 12/13/04 ,347, 15:13:13 , 8:25 
T3 , CIRS_003TI_MIDIRTMAP002_PRIME , 02/15/05 ,45, 09:57:53 , 9:00 
T3 , CIRS_003TI_MIDIRTMAP003_PRIME , 02/16/05 ,46, 18:57:53 , 4:20 
T4 , CIRS_005TI_MIDIRTMAP003_PRIME , 04/02/05 ,91, 08:05:16 , 6:30 
T6 , CIRS_013TI_MIDIRTMAP007_PRIME , 08/23/05 ,234, 20:53:37 , 7:03 
T7 , CIRS_014TI_MIDIRTMAP006_PRIME , 09/07/05 ,249, 06:00:00 , 5:00 
T7 , CIRS_014TI_MIDIRTMAP005_PRIME , 09/08/05 ,250, 20:11:57 , 6:11 
T8 , CIRS_017TI_MIDIRTMAP008_PRIME , 10/28/05 ,300, 01:24:00 , 7:00 
T8 , CIRS_017TI_MIDIRTMAP005_PRIME , 10/29/05 ,301, 16:15:25 , 7:48 
T9 , CIRS_019TI_MIDIRTMAP009_PRIME , 12/28/05 ,361, 14:04:00 , 13:33 
T10 , CIRS_020TI_MIDIRTMAP010_PRIME , 01/15/06 ,14, 14:23:27 , 9:18 
T14 , CIRS_024TI_MIDIRTMAP001_PRIME , 05/22/06 ,141, 01:18:11 , 2:00 
T14 , CIRS_024TI_MIDIRTMAP002_PRIME , 05/22/06 ,141, 06:18:11 , 2:58 
T15 , CIRS_025TI_MIDIRTMAP002_PRIME , 07/03/06 ,183, 23:50:47 , 7:54 
T17 , CIRS_028TI_MIDIRTMAP006_PRIME , 09/07/06 ,249, 21:56:51 , 7:20 
T18 , CIRS_029TI_TEMPMAP009_PRIME , 09/23/06 ,265, 03:30:00 , 7:00 
T18 , CIRS_029TI_MIDIRTMAP004_PRIME , 09/23/06 ,265, 20:58:49 , 7:00 
T19 , CIRS_030TI_MIDIRTMAP006_PRIME , 10/09/06 ,281, 20:16:07 , 6:14 
T20 , CIRS_031TI_TEMPMAP022_PRIME , 10/25/06 ,297, 01:26:00 , 7:30 
T21 , CIRS_035TI_MIDIRTMAP006_PRIME , 12/12/06 ,345, 16:08:31 , 4:03 
T22 , CIRS_036TI_MIDIRTMAP006_PRIME , 12/28/06 ,361, 15:04:22 , 5:01 
T23 , CIRS_037TI_MIDIRTMAP001_PRIME , 01/13/07 ,12, 14:23:31 , 2:15 
T23 , CIRS_037TI_MIDIRTMAP002_PRIME , 01/13/07 ,12, 17:38:31 , 2:00 
T23 , CIRS_037TI_MIDIRTMAP003_PRIME , 01/14/07 ,13, 22:38:31 , 3:25 
T24 , CIRS_038TI_MIDIRTMAP001_PRIME , 01/29/07 ,28, 13:00:55 , 2:15 
T24 , CIRS_038TI_MIDIRTMAP002_PRIME , 01/30/07 ,29, 21:15:55 , 5:14 
T24 , CIRS_038TI_TEMPMAP011_PRIME , 01/31/07 ,30, 16:37:00 , 6:00 
T25 , CIRS_039TI_MIDIRTMAP001_PRIME , 02/22/07 ,52, 12:12:24 , 2:00 
T25 , CIRS_039TI_MIDIRTMAP002_PRIME , 02/23/07 ,53, 17:12:24 , 7:15 
T26 , CIRS_040TI_MIDIRTMAP001_PRIME , 03/10/07 ,68, 11:08:00 , 1:41 
T27 , CIRS_041TI_MIDIRTMAP001_PRIME , 03/26/07 ,84, 09:07:27 , 2:16 
T28 , CIRS_042TI_MIDIRTMAP002_PRIME , 04/12/07 ,101, 12:58:00 , 7:14 
T29 , CIRS_043TI_TEMPMAP029_PRIME , 04/29/07 ,118, 00:15:00 , 3:00 
T30 , CIRS_044TI_MIDIRTMAP001_PRIME , 05/13/07 ,132, 05:45:58 , 1:24 
T30 , CIRS_044TI_MIDIRTMAP002_PRIME , 05/14/07 ,133, 10:09:58 , 1:19 
T30 , CIRS_044TI_TEMPMAP030_PRIME , 05/14/07 ,133, 21:43:00 , 3:30 
T32 , CIRS_046TI_MIDIRTMAP002_PRIME , 06/15/07 ,165, 07:46:11 , 2:15 
T34 , CIRS_048TI_TEMPMAP013_PRIME , 07/18/07 ,198, 07:40:00 , 3:00 
T34 , CIRS_048TI_MIDIRTMAP001_PRIME , 07/19/07 ,199, 01:48:20 , 7:23 
T35 , CIRS_049TI_MIDIRTMAP002_PRIME , 09/01/07 ,243, 21:32:34 , 6:00 
T36 , CIRS_050TI_MIDIRTMAP002_PRIME , 10/03/07 ,275, 18:42:43 , 8:46 
T36 , CIRS_050TI_TEMPMAP031_PRIME , 10/04/07 ,276, 17:30:00 , 6:22 
N/A , CIRS_051TI_TEMPMAP014_PRIME , 10/22/07 ,294, 20:53:00 , 6:10 
T37 , CIRS_052TI_TEMPMAP016_PRIME , 11/18/07 ,321, 20:40:00 , 4:00 
T37 , CIRS_052TI_MIDIRTMAP002_PRIME , 11/20/07 ,323, 14:47:25 , 7:00 
T38 , CIRS_053TI_MIDIRTMAP002_PRIME , 12/06/07 ,339, 14:06:50 , 9:37 
T40 , CIRS_055TI_TEMPMAP034_PRIME , 01/05/08 ,4, 16:48:00 , 6:23 
T40 , CIRS_055TI_MIDIRTMAP002_PRIME , 01/07/08 ,6, 11:30:20 , 7:00 
T41 , CIRS_059TI_MIDIRTMAP002_PRIME , 02/24/08 ,54, 12:32:07 , 2:53 
T41 , CIRS_059TI_TEMPMAP037_PRIME , 02/24/08 ,54, 17:55:07 , 3:25 
T41 , CIRS_059TI_TEMPMAP038_PRIME , 02/24/08 ,54, 23:35:07 , 1:52 
T43 , CIRS_067TI_MIDIRTMAP002_PRIME , 05/14/08 ,134, 02:46:58 , 6:30 
T44 , CIRS_069TI_MIDIRTMAP001_PRIME , 05/28/08 ,148, 10:24:32 , 6:00 
N/A , CIRS_072TI_TEMPMAP018_PRIME , 06/14/08 ,165, 05:40:00 , 4:00 
T45 , CIRS_078TI_MIDIRTMAP001_PRIME , 07/31/08 ,212, 08:05:21 , 4:07 
T46 , CIRS_091TI_MIDIRTMAP001_PRIME , 11/03/08 ,307, 20:17:34 , BIU anomaly 
T46 , CIRS_091TI_MIDIRTMAP002_PRIME , 11/05/08 ,309, 07:35:24 , omitted 
T47 , CIRS_093TI_MIDIRTMAP002_PRIME , 11/21/08 ,325, 05:56:28 , 2:00 
T48 , CIRS_096TI_MIDIRTMAP001_PRIME , 12/07/08 ,341, 04:25:45 , 3:06 
T49 , CIRS_097TI_MIDIRTMAP001_PRIME , 12/21/08 ,355, 17:24:32 , 6:35 
T49 , CIRS_098TI_MIDIRTMAP002_PRIME , 12/23/08 ,357, 02:29:52 , 3:30 
T50 , CIRS_102TI_MIDIRTMAP002_PRIME , 02/08/09 ,38, 18:50:51 , BIU anomaly 
T50 , CIRS_102TI_MIDIRTMAP003_PRIME , 02/08/09 ,38, 22:20:51 , 
T51 , CIRS_106TI_MIDIRTMAP001_PRIME , 03/27/09 ,85, 11:00:31 , 3:43 
T51 , CIRS_107TI_MIDIRTMAP002_PRIME , 03/28/09 ,86, 18:13:36 , 5:12 
T52 , CIRS_107TI_MIDIRTMAP001_PRIME , 04/04/09 ,93, 10:29:34 , 1:48 
T52 , CIRS_108TI_MIDIRTMAP002_PRIME , 04/05/09 ,94, 15:47:47 , 7:37 
T53 , CIRS_109TI_MIDIRTMAP002_PRIME , 04/21/09 ,110, 14:20:45 , Downlink 
T54 , CIRS_110TI_MIDIRTMAP001_PRIME , 05/06/09 ,125, 08:11:47 , 4:42 
T55 , CIRS_111TI_MIDIRTMAP001_PRIME , 05/22/09 ,141, 07:09:49 , 1:17 
T55 , CIRS_111TI_MIDIRTMAP002_PRIME , 05/23/09 ,142, 11:26:41 , 8:00 
T57 , CIRS_113TI_MIDIRTMAP002_PRIME , 06/24/09 ,174, 08:32:35 , 8:00 
T59 , CIRS_115TI_MIDIRTMAP001_PRIME , 07/24/09 ,204, 23:34:04 , 3:00 
T62 , CIRS_119TI_MIDIRTMAP001_PRIME , 10/12/09 ,284, 14:45:21 , 4:21 
T63 , CIRS_122TI_MIDIRTMAP002_PRIME , 12/13/09 ,346, 15:03:14 , 5:00 
T64 , CIRS_123TI_MIDIRTMAP001_PRIME , 12/28/09 ,361, 10:07:24 , 4:10 
T65 , CIRS_124TI_MIDIRTMAP002_PRIME , 01/14/10 ,13, 13:10:37 , 5:21 
T68 , CIRS_131TI_MIDIRTMAP001_PRIME , 05/20/10 ,139, 08:10:04 , 5:44 
T68 , CIRS_131TI_MIDIRTMAP002_PRIME , 05/21/10 ,140, 16:24:20 , 4:40 
T73 , CIRS_140TI_MIDIRTMAP001_PRIME , 11/11/10 ,314, 21:14:00 , Safing event 
T74 , CIRS_145TI_MIDIRTMAP001_PRIME , 02/18/11 ,48, 21:26:11 , 6:38 
T74 , CIRS_145TI_MIDIRTMAP002_PRIME , 02/20/11 ,50, 04:04:11 , 6:31 
T76 , CIRS_148TI_MIDIRTMAP002_PRIME , 05/10/11 ,129, 12:53:45 , 8:13 
T77 , CIRS_149TI_MIDIRTMAP002_PRIME , 06/22/11 ,172, 08:32:01 , 9:45 
T78 , CIRS_153TI_MIDIRTMAP001_PRIME , 09/12/11 ,254, 07:42:00 , 6:08 
T79 , CIRS_158TI_MIDIRTMAP002_PRIME , 12/15/11 ,348, 10:11:24 , 2:29 
T82 , CIRS_161TI_MIDIRTMAP001_PRIME , 02/19/12 ,49, 15:54:00 , 4:49 
T84 , CIRS_167TI_MIDIRTMAP001_PRIME , 06/07/12 ,158, 08:24:00 , 2:43 
T84 , CIRS_167TI_MIDIRTMAP002_PRIME , 06/08/12 ,159, 14:07:21 , 7:12 
T85 , CIRS_169TI_MIDIRTMAP001_PRIME , 07/24/12 ,205, 21:32:59 , 9:30 
T86 , CIRS_172TI_MIDIRTMAP002_PRIME , 09/28/12 ,271, 04:35:39 , 14:45 
T87 , CIRS_174TI_MIDIRTMAP001_PRIME , 11/13/12 ,317, 14:55:59 , 6:26 
T87 , CIRS_174TI_MIDIRTMAP002_PRIME , 11/15/12 ,319, 00:22:08 , 5:14 
T88 , CIRS_175TI_MIDIRTMAP002_PRIME , 11/30/12 ,334, 22:56:59 , 11:43 
T89 , CIRS_181TI_MIDIRTMAP001_PRIME , 02/17/13 ,47, 09:20:59 , 2:30 
T89 , CIRS_181TI_MIDIRTMAP002_PRIME , 02/18/13 ,48, 13:56:36 , 8:19 
T90 , CIRS_185TI_MIDIRTMAP001_PRIME , 04/06/13 ,95, 05:56:00 , 2:48 
T90 , CIRS_185TI_MIDIRTMAP002_PRIME , 04/07/13 ,96, 11:43:31 , 5:52 
T91 , CIRS_190TI_MIDIRTMAP001_PRIME , 05/24/13 ,143, 02:41:00 , 1:52 
T91 , CIRS_190TI_MIDIRTMAP002_PRIME , 05/25/13 ,144, 07:32:55 , 8:03 
T93 , CIRS_195TI_MIDIRTMAP001_PRIME , 07/26/13 ,206, 13:33:59 , 8:22 
T94 , CIRS_197TI_MIDIRTMAP001_PRIME , 09/12/13 ,254, 08:57:59 , 8:46 
T95 , CIRS_198TI_MIDIRTMAP001_PRIME , 10/14/13 ,286, 07:09:59 , 7:46 
T96 , CIRS_199TI_MIDIRTMAP001_PRIME , 12/01/13 ,334, 04:40:00 , 6:01 
T97 , CIRS_200TI_MIDIRTMAP001_PRIME , 01/02/14 ,1, 02:42:59 , 5:17 
T97 , CIRS_200TI_MIDIRTMAP002_PRIME , 01/03/14 ,2, 10:59:41 , 3:23 
T98 , CIRS_201TI_MIDIRTMAP001_PRIME , 02/03/14 ,33, 00:46:59 , 4:26 
T98 , CIRS_201TI_MIDIRTMAP002_PRIME , 02/04/14 ,34, 08:12:39 , 5:59 
T99 , CIRS_202TI_MIDIRTMAP002_PRIME , 03/08/14 ,66, 04:26:47 , 7:19 
T100 , CIRS_203TI_MIDIRTMAP001_PRIME , 04/07/14 ,96, 20:39:59 , 3:01 
T100 , CIRS_203TI_MIDIRTMAP002_PRIME , 04/09/14 ,98, 02:41:14 , 8:24 
T101 , CIRS_204TI_MIDIRTMAP001_PRIME , 05/17/14 ,136, 17:55:59 , 3:46 
T101 , CIRS_204TI_MIDIRTMAP002_PRIME , 05/19/14 ,138, 05:12:15 , 2:54 
T102 , CIRS_205TI_MIDIRTMAP001_PRIME , 06/18/14 ,168, 15:39:00 , 7:49 
T102 , CIRS_205TI_MIDIRTMAP002_PRIME , 06/20/14 ,170, 01:28:25 , 3:06 
T103 , CIRS_206TI_MIDIRTMAP001_PRIME , 07/20/14 ,200, 13:20:59 , 7:20 
T104 , CIRS_207TI_MIDIRTMAP001_PRIME , 08/21/14 ,232, 11:15:59 , 6:53 
T104 , CIRS_207TI_MIDIRTMAP002_PRIME , 08/22/14 ,233, 22:09:09 , 2:17 
T105 , CIRS_208TI_MIDIRTMAP001_PRIME , 09/22/14 ,264, 09:11:59 , 6:11 
T105 , CIRS_208TI_MIDIRTMAP002_PRIME , 09/23/14 ,265, 17:23:19 , 2:44 
T106 , CIRS_209TI_MIDIRTMAP001_PRIME , 10/24/14 ,296, 07:10:00 , 5:31 
T106 , CIRS_209TI_MIDIRTMAP002_PRIME , 10/25/14 ,297, 15:40:30 , 3:10 
T107 , CIRS_210TI_MIDIRTMAP001_PRIME , 12/11/14 ,344, 04:25:00 , 4:02 
T107 , CIRS_210TI_MIDIRTMAP002_PRIME , 12/12/14 ,345, 11:26:35 , 4:38 
T108 , CIRS_211TI_MIDIRTMAP001_PRIME , 01/13/15 ,12, 08:48:35 , 6:03 
T109 , CIRS_212TI_MIDIRTMAP002_PRIME , 02/14/15 ,44, 06:08:04 , 8:17 
T110 , CIRS_213TI_MIDIRTMAP001_PRIME , 03/16/15 ,74, 22:50:00 , 3:39 
T110 , CIRS_213TI_MIDIRTMAP002_PRIME , 03/18/15 ,76, 03:29:49 , 8:31 
T111 , CIRS_215TI_MIDIRTMAP001_PRIME , 05/08/15 ,127, 05:09:59 , 4:41 
T111 , CIRS_215TI_MIDIRTMAP002_PRIME , 05/09/15 ,128, 11:50:24 , 5:29 
T112 , CIRS_218TI_MIDIRTMAP001_PRIME , 07/07/15 ,187, 12:27:00 , 6:42 
T112 , CIRS_218TI_MIDIRTMAP002_PRIME , 07/08/15 ,188, 21:09:51 , 3:54 
T113 , CIRS_222TI_MIDIRTMAP002_PRIME , 09/30/15 ,272, 10:37:12 , 5:45 
T114 , CIRS_225TI_MIDIRTMAP001_PRIME , 11/13/15 ,316, 06:53:59 , 8:53 
T117 , CIRS_232TI_MIDIRTMAP002_PRIME , 02/18/16 ,48, 10:49:41 , 4:00 
T118 , CIRS_234TI_MIDIRTMAP001_PRIME , 04/04/16 ,94, 19:59:00 , 9:44 
T119 , CIRS_235TI_MIDIRTMAP001_PRIME , 05/06/16 ,126, 20:09:00 , 6:46 
T119 , CIRS_235TI_MIDIRTMAP002_PRIME , 05/08/16 ,128, 05:54:37 , 3:24 
T120 , CIRS_236TI_MIDIRTMAP002_PRIME , 06/09/16 ,160, 03:06:17 , 3:52 
T121 , CIRS_238TI_MIDIRTMAP002_PRIME , 07/26/16 ,207, 22:28:23 , 5:04 
T123 , CIRS_243TI_MIDIRTMAP001_PRIME , 09/27/16 ,270, 10:07:58 , 4:09 
T124 , CIRS_248TI_MIDIRTMAP001_PRIME , 11/14/16 ,318, 07:24:00 , 2:32 
T124 , CIRS_248TI_MIDIRTMAP002_PRIME , 11/15/16 ,319, 13:55:56 , 4:53 
T125 , CIRS_250TI_MIDIRTMAP002_PRIME , 12/01/16 ,335, 11:14:32 , 6:33 
N/A , CIRS_253TI_MIDIRTMAP001_PRIME , 12/16/16 ,350, 10:16:00 , 6:05 
N/A , CIRS_253TI_MIDIRTMAP002_PRIME , 12/16/16 ,350, 22:21:00 , 4:00 
N/A , CIRS_253TI_MIDIRTMAP003_PRIME , 12/17/16 ,351, 05:51:00 , 1:30 
N/A , CIRS_253TI_MIDIRTMAP004_PRIME , 12/17/16 ,351, 08:21:00 , 2:12 
N/A , CIRS_259TI_MIDIRTMAP001_PRIME , 02/02/17 ,32, 09:19:00 , 3:47 
N/A , CIRS_259TI_MIDIRTMAP002_PRIME , 02/03/17 ,33, 02:36:00 , 7:00 
N/A , CIRS_261TI_MIDIRTMAP001_PRIME , 02/18/17 ,48, 02:31:00 , 5:10 
N/A , CIRS_270TI_MIDIRTMAP001_PRIME , 04/22/17 ,111, 13:24:58 , 2:43 
N/A , CIRS_270TI_MIDIRTMAP002_PRIME , 04/23/17 ,112, 19:08:07 , 9:53 
N/A , CIRS_273TI_MIDIRTMAP001_PRIME , 05/08/17 ,127, 19:02:00 , 3:00 
N/A , CIRS_275TI_MIDIRTMAP002_PRIME , 05/25/17 ,144, 11:33:00 , 4:00 
N/A , CIRS_278TI_MIDIRTMAP001_PRIME , 06/09/17 ,159, 12:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP002_PRIME , 06/09/17 ,159, 16:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP003_PRIME , 06/09/17 ,159, 20:26:00 , 2:00 
N/A , CIRS_278TI_MIDIRTMAP004_PRIME , 06/09/17 ,159, 23:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP005_PRIME , 06/10/17 ,160, 03:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP006_PRIME , 06/10/17 ,160, 07:26:00 , 2:54 
N/A , CIRS_283TI_MIDIRTMAP001_PRIME , 07/11/17 ,191, 09:06:00 , 4:15 
N/A , CIRS_283TI_MIDIRTMAP002_PRIME , 07/11/17 ,191, 14:21:00 , 4:45 
N/A , CIRS_283TI_MIDIRTMAP003_PRIME , 07/11/17 ,191, 20:36:00 , 3:00 
N/A , CIRS_287TI_MIDIRTMAP001_PRIME , 08/11/17 ,222, 16:51:00 , 6:40 
N/A , CIRS_292TI_MIDIRTMAP001_PRIME , 09/12/17 ,254, 06:22:00 , 2:54 
N/A , CIRS_292TI_MIDIRTMAP002_PRIME , 09/13/17 ,255, 07:46:00 , 5:00 
N/A , CIRS_293TI_MIDIRTMAP003_PRIME , 09/13/17 ,255, 13:46:00 , 4:30 

==> arxiv version/Table_10_Distant.csv <==
CIRS Distant Titan Observations,,,,
 ,,,,
Observation Name , Date , DOY , Time , Duration (HR:MN) 
  ,,,,
CIRS_009TI_COMPMAP002_PRIME , 06/07/05 ,157, 09:30:00 , 06:30:00 
CIRS_010TI_COMPMAP003_PRIME , 06/23/05 ,173, 03:00:00 , 11:00:00 
CIRS_015TI_COMPMAP005_PRIME , 09/25/05 ,267, 19:50:00 , 08:15:00 
CIRS_016TI_COMPMAP006_PRIME , 10/10/05 ,282, 20:27:00 , 11:00:00 
CIRS_022TI_COMPMAP002_PRIME , 03/18/06 ,76, 08:20:00 , 13:59:00 
CIRS_030TI_COMPMAP007_PRIME , 10/11/06 ,283, 19:30:00 , 03:50:00 
CIRS_031TI_COMPMAP008_PRIME , 10/24/06 ,296, 11:26:00 , 14:00:00 
CIRS_033TI_COMPMAP009_PRIME , 11/25/06 ,328, 18:15:00 , 10:45:00 
CIRS_035TI_COMPMAP010_PRIME , 12/11/06 ,344, 19:17:00 , 10:30:00 
CIRS_036TI_COMPMAP024_PRIME , 12/27/06 ,360, 19:49:00 , 09:00:00 
CIRS_037TI_COMPMAP026_PRIME , 01/12/07 ,11, 16:13:00 , 09:51:00 
CIRS_037TI_COMPMAP012_PRIME , 01/15/07 ,14, 14:04:00 , 02:00:00 
CIRS_038TI_COMPMAP013_PRIME , 01/27/07 ,26, 17:51:00 , 09:00:00 
CIRS_040TI_COMPMAP026_PRIME , 03/09/07 ,67, 19:51:00 , 04:00:00 
CIRS_041TI_COMPMAP028_PRIME , 03/25/07 ,83, 16:50:00 , 04:00:00 
CIRS_041TI_COMPMAP029_PRIME , 03/28/07 ,86, 07:42:00 , 15:22:00 
CIRS_041TI_COMPMAP030_PRIME , 03/29/07 ,87, 08:45:00 , 05:30:00 
CIRS_043TI_COMPMAP002_PRIME , 04/28/07 ,117, 11:32:58 , 00:42:00 
CIRS_044TI_COMPMAP015_PRIME , 05/15/07 ,134, 02:43:00 , 08:00:00 
CIRS_048TI_COMPMAP013_PRIME , 07/18/07 ,198, 10:40:00 , 04:00:00 
CIRS_051TI_COMPMAP016_PRIME , 10/20/07 ,292, 20:53:00 , 11:00:00 
CIRS_051TI_COMPMAP017_PRIME , 10/21/07 ,293, 20:23:00 , 03:07:00 
CIRS_051TI_COMPMAP018_PRIME , 10/22/07 ,294, 02:00:00 , 06:23:00 
CIRS_052TI_COMPMAP016_PRIME , 11/20/07 ,323, 21:47:25 , 02:19:09 
CIRS_052TI_COMPMAP015_PRIME , 11/21/07 ,324, 10:27:00 , 07:00:00 
CIRS_055TI_COMPMAP001_PRIME , 01/07/08 ,6, 18:30:20 , 03:14:00 
CIRS_057TI_COMPMAP018_PRIME , 01/23/08 ,22, 14:11:00 , 07:54:00 
CIRS_059TI_COMPMAP001_PRIME , 02/22/08 ,52, 12:06:00 , 06:15:00 
CIRS_062TI_COMPMAP019_PRIME , 03/28/08 ,87, 01:50:00 , 21:30:00 
CIRS_066TI_COMPMAP021_PRIME , 04/28/08 ,118, 07:17:00 , 07:00:00 
CIRS_067TI_COMPMAP001_PRIME , 05/14/08 ,134, 09:16:58 , 03:04:00 
CIRS_069TI_COMPMAP001_PRIME , 05/28/08 ,148, 08:19:32 , 02:05:00 
CIRS_072TI_COMPMAP021_PRIME , 06/14/08 ,165, 09:40:00 , 08:00:00 
CIRS_083TI_COMPMAP001_PRIME , 09/01/08 ,244, 17:04:00 , 07:46:00 
CIRS_103TI_COMPMAP001_PRIME , 02/14/09 ,44, 13:13:00 , 08:17:00 
CIRS_122TI_COMPMAP002_PRIME , 12/13/09 ,346, 20:03:14 , 04:00:00 
CIRS_123TI_COMPMAP001_PRIME , 12/30/09 ,363, 15:32:00 , 08:00:00 
CIRS_124TI_COMPMAP002_PRIME , 01/14/10 ,13, 18:31:36 , 03:39:00 
CIRS_128TI_COMPMAP001_PRIME , 03/20/10 ,78, 03:49:00 , 07:15:00 
CIRS_131TI_COMPMAP001_PRIME , 05/22/10 ,141, 09:40:00 , 08:00:00 
CIRS_134TI_COMPMAP001_PRIME , 07/09/10 ,189, 12:49:00 , 10:10:00 
CIRS_139TI_COMPMAP001_PRIME , 10/15/10 ,287, 04:52:00 , 13:30:00 
CIRS_140TI_COMPMAP001_PRIME , 11/13/10 ,316, 22:00:00 , 08:00:00 
CIRS_140TI_COMPMAP002_PRIME , 11/16/10 ,319, 09:19:00 , 08:00:00 
CIRS_143TI_COMPMAP001_PRIME , 01/15/11 ,14, 17:05:00 , 10:10:00 
CIRS_149TI_TEA001_PRIME , 06/23/11 ,173, 09:00:00 , 07:30:00 
CIRS_149TI_TEA002_PRIME , 06/24/11 ,174, 05:42:00 , 21:00:00 
CIRS_149TI_TEA003_PRIME , 06/25/11 ,175, 11:42:00 , 15:00:00 
CIRS_149TI_TEA004_PRIME , 06/26/11 ,176, 11:42:00 , 37:29:00 
CIRS_154TI_COMPMAP001_PRIME , 09/27/11 ,269, 22:50:00 , 06:00:00 
CIRS_155TI_TEA003_PRIME , 10/25/11 ,297, 05:00:00 , 19:00:00 
CIRS_155TI_TEA004_PRIME , 10/26/11 ,298, 14:32:00 , 13:15:00 
CIRS_155TI_TEA005_PRIME , 10/27/11 ,299, 14:17:00 , 13:30:00 
CIRS_156TI_TEA003_PRIME , 10/31/11 ,303, 14:02:00 , 13:30:00 
CIRS_156TI_TEA004_PRIME , 11/01/11 ,304, 14:02:00 , 13:30:00 
CIRS_156TI_TEA005_PRIME , 11/02/11 ,305, 14:02:00 , 28:45:00 
CIRS_156TI_TEA006_PRIME , 11/04/11 ,307, 03:47:00 , 15:00:00 
CIRS_157TI_COMPMAP001_PRIME , 11/28/11 ,331, 18:00:00 , 15:34:00 
CIRS_158TI_TEA001_PRIME , 12/17/11 ,350, 11:20:00 , 15:00:00 
CIRS_160TI_TEA002_PRIME , 02/02/12 ,32, 15:57:00 , 31:30:00 
CIRS_160TI_TEA003_PRIME , 02/04/12 ,34, 08:27:00 , 15:00:00 
CIRS_160TI_TEA004_PRIME , 02/05/12 ,35, 08:27:00 , 20:45:00 
CIRS_160TI_TEA005_PRIME , 02/08/12 ,38, 17:22:00 , 11:10:00 
CIRS_161TI_TEA001_PRIME , 02/12/12 ,42, 17:08:00 , 11:10:00 
CIRS_181TI_TEA001_PRIME , 02/19/13 ,49, 09:46:00 , 25:41:00 
CIRS_181TI_TEA002_PRIME , 02/20/13 ,50, 21:57:00 , 23:30:00 
CIRS_182TI_TEA001_PRIME , 02/22/13 ,52, 07:57:00 , 21:00:00 
CIRS_182TI_TEA002_PRIME , 02/23/13 ,53, 15:52:00 , 11:10:00 
CIRS_185TI_TEA001_PRIME , 04/08/13 ,97, 07:36:00 , 10:55:00 
CIRS_186TI_TEA001_PRIME , 04/09/13 ,98, 05:01:00 , 14:45:00 
CIRS_186TI_TEA002_PRIME , 04/10/13 ,99, 04:46:00 , 15:00:00 
CIRS_202TI_TEA001_PRIME , 03/03/14 ,61, 21:56:00 , 15:00:00 
CIRS_202TI_TEA002_PRIME , 03/04/14 ,62, 21:56:00 , 15:00:00 
CIRS_202TI_TEA003_PRIME , 03/05/14 ,63, 21:56:00 , 13:30:00 
CIRS_206TI_TEAFP1001_PRIME , 07/11/14 ,191, 00:00:00 , 13:00:00 
CIRS_206TI_TEA002_PRIME , 07/11/14 ,191, 13:00:00 , 13:27:00 
CIRS_206TI_TEA003_PRIME , 07/12/14 ,192, 12:57:00 , 37:15:00 
CIRS_219TI_TEA001_PRIME , 07/24/15 ,204, 13:06:00 , 13:20:00 
CIRS_219TI_TEA002_PRIME , 07/25/15 ,205, 12:56:00 , 13:30:00 
CIRS_233TI_TEA001_PRIME , 03/07/16 ,66, 16:00:00 , 08:00:00 
CIRS_241TI_TEA002_PRIME , 08/28/16 ,240, 11:23:00 , 35:20:00 
CIRS_252TI_COMPMAP001_PRIME , 12/16/16 ,350, 06:16:00 , 04:00:00 
CIRS_253TI_COMPMAP001_PRIME , 12/16/16 ,350, 17:21:00 , 04:00:00 
CIRS_253TI_COMPMAP002_PRIME , 12/17/16 ,351, 03:21:00 , 01:30:00 
CIRS_259TI_COMPMAP001_PIE , 02/02/17 ,32, 14:06:00 , 05:15:00 
CIRS_259TI_COMPMAP002_PRIME , 02/03/17 ,33, 09:36:00 , 05:45:00 
CIRS_268TI_COMPMAP001_PIE , 04/08/17 ,97, 02:36:00 , 05:47:00 
CIRS_268TI_COMPMAP002_PIE , 04/08/17 ,97, 09:23:00 , 05:16:00 
CIRS_271TI_COMPMAP001_PRIME , 04/24/17 ,113, 23:36:00 , 11:36:00 
CIRS_278TI_COMPMAP001_PRIME , 06/09/17 ,159, 08:26:00 , 03:00:00 
CIRS_280TI_COMPMAP001_PIE , 06/26/17 ,176, 00:28:00 , 04:24:00 
CIRS_283TI_COMPMAP001_PRIME , 07/11/17 ,191, 04:20:00 , 03:46:00 
CIRS_283TI_COMPMAP002_PRIME , 07/12/17 ,192, 00:36:00 , 03:42:00 
CIRS_283TI_COMPMAP003_PRIME , 07/12/17 ,192, 08:04:00 , 01:51:00 
CIRS_285TI_COMPMAP001_PRIME , 07/27/17 ,207, 21:51:00 , 01:30:00 
CIRS_287TI_COMPMAP001_PIE , 08/12/17 ,223, 00:31:00 , 05:00:00 
CIRS_288TI_COMPMAP001_PIE , 08/12/17 ,223, 06:31:00 , 05:00:00 
CIRS_288TI_COMPMAP002_PIE , 08/12/17 ,223, 12:31:00 , 04:30:00 
CIRS_288TI_COMPMAP003_PIE , 08/12/17 ,223, 18:01:00 , 06:15:00 
CIRS_290TI_COMPMAP001_PIE , 08/29/17 ,240, 00:19:00 , 04:16:00 
CIRS_292TI_COMPMAP001_PRIME , 09/13/17 ,255, 03:46:00 , 03:00:00 
CIRS_293TI_COMPMAP002_PRIME , 09/13/17 ,255, 18:46:00 , 02:20:00 

==> arxiv version/Table_4_Flybys.csv <==
Titan Flyby Data,,,,,,,,,,,
,,,,,,,,,,,
, Orbit ,  ,  ,  ,  , Illum. , Appr., Local , Closest Appr. , Closest Appr. , Phase
 ,#,,, C/A , Alt, Inb. or  , dir. wrt. , Sol. Time , Lat, Lon, at C/A 
Flyby, (Rev), Date, DOY, Time, (km) , Outb.,Saturn , (Dec-Hr), (¡), (¡), (¡)
 ,,,,,,,,,,,
Saturn Orbit Insertion/Probe Release ,,,,,,,,,,,
T0,0, 07/02/04,184, 09:28:53,339123, I/B, Out,4.25,-64.9,332.4,66.9
TA,A, 10/26/04,300, 15:30:05,1174, I/B, In,10.64,38.9,88.7,91
TB,B, 12/13/04,348, 11:38:15,1192, I/B, In,10.52,59.2,84.7,101.5
TC,C, 01/14/05,14, 11:11:59,60007, I/B, In,10.58,-0.1,251.8,92.9
T3,3, 02/15/05,46, 06:57:53,1579, I/B, In,10.39,30.1,69,98.5
 Occultations ,,,,,,,,,,,
T4,5, 03/31/05,90, 20:05:16,2404, I/B, Out,5.32,33.1,118.6,66.4
T5,6, 04/16/05,106, 19:11:46,1027, I/B, Out,5.31,74.3,271.9,127.1
T6,13, 08/22/05,234, 08:53:38,3660, I/B, Out,5,-59.6,102.1,43.6
T7,14, 09/07/05,250, 08:11:58,1075, I/B, Out,5,-66.5,307.8,84.7
 Petal Rotations / Magnetotail Passage ,,,,,,,,,,,
T8,17, 10/28/05,301, 04:15:25,1353, I/B, In,9.39,1,246.2,104.8
T9,19, 12/26/05,360, 18:59:26,10411, I/B, Out,2.97,-0.4,110.4,67.1
T10,20, 01/15/06,15, 11:41:26,2043, I/B, In,8.56,-0.1,250.9,120.5
T11,21, 02/27/06,58, 08:25:18,1812, I/B, Out,0.98,-0.2,107.3,92.4
T12,22, 03/19/06,78, 00:05:55,1949, I/B, In,6.51,0.2,250.6,148
T13,23, 04/30/06,120, 20:58:14,1856, I/B, Out,22.93,0,106.3,120.7
T14,24, 05/20/06,140, 12:18:11,1879, O/B, In,4.44,0.6,249.9,163
T15,25, 07/02/06,183, 09:20:47,1906, I/B, Out,20.88,-0.4,105.5,147.8
T16,26, 07/22/06,203, 00:25:26,950, O/B, In,2.37,85.4,318.9,105.3
T17,28, 09/07/06,250, 20:16:51,1000, O/B, In,2.25,22.6,56.8,44.6
T18,29, 09/23/06,266, 18:58:48,960, O/B, In,2.21,70.9,358,89.8
T19,30, 10/09/06,282, 17:30:07,980, O/B, In,2.16,60.8,358.1,81
T20,31, 10/25/06,298, 15:58:07,1029, O/B, In,2.11,6.2,44.2,24.7
T21,35, 12/12/06,346, 11:41:31,1000, O/B, In,1.98,43.5,264.6,125.2
Pi-Transfer ,,,,,,,,,,,
T22,36, 12/28/06,362, 10:05:21,1297, O/B, In,1.92,40.6,357.9,61.9
T23,37, 01/13/07,13, 08:38:31,1000, O/B, In,1.88,30.7,358.1,53.3
T24,38, 01/29/07,29, 07:15:55,2631, O/B, In,1.84,32.9,330.2,71.9
T25,39, 02/22/07,53, 03:12:24,1000, O/B, Out,13.66,30.4,16.1,161.3
T26,40, 03/10/07,69, 01:49:00,981, O/B, Out,13.61,31.7,357.7,149.5
T27,41, 03/26/07,85, 00:23:27,1010, O/B, Out,13.57,40.9,357.7,144.1
T28,42, 04/10/07,100, 22:58:00,991, O/B, Out,13.53,50.1,357.8,137.4
T29,43, 04/26/07,116, 21:32:58,981, O/B, Out,13.49,59.4,357.8,129.8
T30,44, 05/12/07,132, 20:09:58,959, O/B, Out,13.44,68.6,358,121.7
T31,45, 05/28/07,148, 18:51:55,2299, O/B, Out,13.41,76.6,358.7,114.4
T32,46, 06/13/07,164, 17:46:11,965, O/B, Out,13.39,84.4,358.3,107
T33,47, 06/29/07,180, 16:59:46,1933, O/B, Out,13.39,8.4,294.9,95.6
Icy Satellites ,,,,,,,,,,,
T34,48, 07/19/07,200, 01:11:20,1332, O/B, In,18.46,1.4,244.7,34.4
T35,49, 08/31/07,243, 06:32:36,3324, O/B, Out,11.41,63,111,86.8
High Inclination ,,,,,,,,,,,
T36,50, 10/02/07,275, 04:42:43,973, O/B, Out,11.39,-59.6,108.5,67.4
T37,52, 11/19/07,323, 00:47:25,999, O/B, Out,11.29,-21.2,117.3,51.3
T38,53, 12/05/07,339, 00:06:50,1298, O/B, Out,11.29,-79.1,173.6,69.8
T39,54, 12/20/07,354, 22:57:55,969, O/B, Out,11.27,-70.3,175.7,61.4
T40,55, 01/05/08,5, 21:30:19,1014, O/B, Out,11.23,-11.5,130.3,37.6
T41,59, 02/22/08,53, 17:32:07,1000, O/B, Out,11.12,-34.8,151.5,30.2
T42,62, 03/25/08,85, 14:27:48,999, O/B, Out,11.02,-27.2,156.3,21.4
T43,67, 05/12/08,133, 10:01:58,1001, O/B, Out,10.89,18.1,137.3,35.8
T44,69, 05/28/08,149, 08:24:32,1400, O/B, Out,10.84,10.4,150.3,21
 High Inclination ,,,,,,,,,,,
T45,78, 07/31/08,213, 02:13:11,1614, I/B, Out,10.64,-43.5,195.2,49.1
T46,91, 11/03/08,308, 17:35:23,1105, I/B, Out,10.39,-3.4,340,171.4
T47,93, 11/19/08,324, 15:56:28,1023, I/B, Out,10.34,-21.7,177.5,28.1
T48,95, 12/05/08,340, 14:25:45,961, I/B, Out,10.29,-10.4,178.7,25
T49,97, 12/21/08,356, 12:59:52,971, I/B, Out,10.25,-44.2,236.7,82.6
T50,102, 02/07/09,38, 08:50:52,967, I/B, Out,10.14,-33.9,306.4,136.1
T51,106, 03/27/09,86, 04:43:36,963, I/B, Out,10.03,-30.6,234.8,84.1
Saturn Equinox Viewing ,,,,,,,,,,,
T52,108, 04/04/09,94, 01:47:46,4147, O/B, In,21.87,-2.7,176.3,151.5
T53,109, 04/20/09,110, 00:20:45,3599, O/B, In,21.83,-7.6,177.6,148.5
-- ,109, 04/27/09,117, 04:05:52,694947, Both, Out,8.5,28.3,69.6,64
T54,110, 05/05/09,125, 22:54:15,3242, O/B, In,21.79,-13.6,177.8,145.9
T55,111, 05/21/09,141, 21:26:41,966, O/B, In,21.75,-21.9,177.9,141.5
T56,112, 06/06/09,157, 20:00:00,968, O/B, In,21.71,-31.9,178.1,135.1
T57,113, 06/22/09,173, 18:32:35,955, O/B, In,21.67,-42,178.4,127.9
T58,114, 07/08/09,189, 17:04:03,966, O/B, In,21.62,-52.1,178.8,120.2
T59,115, 07/24/09,205, 15:34:03,956, O/B, In,21.58,-62.1,179.6,112.2
T60,116, 08/09/09,221, 14:03:53,971, O/B, In,21.53,-72.3,180.8,104.1
T61,117, 08/25/09,237, 12:51:37,961, O/B, In,21.51,-19.2,237.1,85.9
 Icy Satellite Flybys and Ansa-to-Ansa Occultations ,,,,,,,,,,,
T62,119, 10/12/09,285, 08:36:24,1299, O/B, In,21.39,-61.8,68.9,99.4
T63,122, 12/12/09,346, 01:03:14,4847, O/B, Out,16.61,33.4,114.6,124.4
T64,123, 12/28/09,362, 00:16:58,951, O/b, Out,16.61,82.1,172.4,85.9
T65,124, 01/12/10,12, 23:10:36,1074, O/B, Out,16.59,-82.2,359.1,95.2
T66,125, 01/28/10,28, 22:28:50,7486, O/b, Out,16.6,-53,296.7,68.6
T67,129, 04/05/10,95, 15:50:54,7438, O/B, In,20.89,0.4,240.4,73
High Northern Titan Ground tracks ,,,,,,,,,,,
T68,131, 05/20/10,140, 03:24:20,1398, O/B, Out,15.75,-48.8,116.9,112.4
T69,132, 06/05/10,156, 02:26:27,2042, O/B, Out,15.74,87,6,87.2
T70,133, 06/21/10,172, 01:27:43,878, O/B, Out,15.73,83.8,172.9,82.3
Inclined - 1 ,,,,,,,,,,,
T71,134, 07/07/10,188, 00:22:45,1004, O/B, Out,15.71,-56.5,303.3,82.3
T72,138, 09/24/10,267, 18:38:41,8178, O/B, Out,15.6,-14.9,290.4,59.8
T73,140, 11/11/10,315, 13:37:01,7926, O/B, Out,15.44,-35.3,108.4,120.9
 Equatorial - 1 ,,,,,,,,,,,
T74,145, 02/18/11,49, 16:04:11,3651, O/B, In,20.4,1,244.5,61.6
T75,147, 04/19/11,109, 05:00:39,10053, O/B, Out,13.69,0.4,106.9,101.3
T76,148, 05/08/11,128, 22:53:44,1873, O/B, In,19.58,0.3,247.6,46.7
T77,149, 06/20/11,171, 18:32:00,1359, O/B, Out,11.93,0.4,106,73.2
T78,153, 09/12/11,255, 02:50:06,5821, O/B, In,17.22,-0.4,60.2,159.1
T79,158, 12/13/11,347, 20:11:23,3583, O/b, Out,12.59,7.4,290.9,100.1
T80,159, 01/02/12,2, 15:13:38,29514, O/B, In,18.34,-59.5,246.9,75.8
T81,160, 01/30/12,30, 13:39:48,31130, O/B, Out,12.33,-59.7,105.1,96.3
T82,161, 02/19/12,50, 08:43:17,3803, O/B, In,18.08,9.5,61.4,142.6
T83,166, 05/22/12,143, 01:10:11,954, O/B, Out,13.4,72.7,127.7,71.2
 Inclined - 2 ,,,,,,,,,,,
T84,167, 06/07/12,159, 00:07:21,959, O/B, Out,13.38,38.8,282.7,74.6
T85,169, 07/24/12,206, 20:03:07,1012, O/B, Out,13.27,62,149.3,58.3
T86,172, 09/26/12,270, 14:35:38,956, O/B, Out,13.13,62.6,200.6,46.6
T87,174, 11/13/12,318, 10:22:08,974, O/B, Out,13.01,11.7,124.6,68.2
T88,175, 11/29/12,334, 08:56:59,1015, O/B, Out,12.97,25.9,147.9,44.1
T89,181, 02/17/13,48, 01:56:35,1978, O/B, Out,12.78,21.1,154.9,34.8
T90,185, 04/05/13,95, 21:43:30,1400, O/B, Out,12.66,-16.5,129.7,68.7
T91,190, 05/23/13,143, 17:32:55,970, O/B, Out,12.54,46.1,239.9,50.3
T92,194, 07/10/13,191, 13:21:47,964, O/B, Out,12.43,37,234.7,45.6
T93,195, 07/26/13,207, 11:56:22,1399, O/B, Out,12.39,28.1,249.2,58
T94,197, 09/12/13,255, 07:43:56,1397, I/B, Out,12.27,17.3,206,21
T95,198, 10/14/13,287, 04:56:27,961, I/B, Out,12.19,8.3,205.3,24.7
T96,199, 12/01/13,335, 00:41:19,1400, I/B, In,12.07,-13.6,143.4,50.4
T97,200, 01/01/14,1, 21:59:41,1400, I/B, In,12,-14.1,176.7,35.1
T98,201, 02/02/14,33, 19:12:38,1236, I/B, In,11.92,-22.6,176.8,43.9
T99,202, 03/06/14,65, 16:26:47,1500, I/B, In,11.84,-31.1,176.9,52.6
T100,203, 04/07/14,97, 13:41:14,963, I/B, In,11.76,-36.8,187.7,59.5
T101,204, 05/17/14,137, 16:12:15,2992, I/B, Out,0.04,-37.3,161.7,157.7
T102,205, 06/18/14,169, 13:28:25,3659, I/B, Out,23.97,-36.9,178.6,165.5
T103,206, 07/20/14,201, 10:40:58,5103, I/B, Out,23.89,-31.8,178.9,170.8
T104,207, 8/21/14,233, 08:09:09,964, I/B , Out,23.82,34.5,360,11.9
T105,208, 9/22/14,265, 05:23:19,1401, I/B, Out,23.75,43.8,0.5,21
T106,209, 10/24/14,297, 02:40:30,1013, I/B, Out,23.67,37.5,322.3,31.4
T107,210, 12/10/14,344, 22:26:35,980, I/B, Out,23.55,53.8,57.4,56
T108,211, 1/11/15,11, 19:48:35,970, I/B, Out,23.48,69.3,1.7,45.8
T109,212, 2/12/15,43, 17:08:04,1200, I/B, Out,23.4,78.7,4.3,55
T110,213, 03/16/15,75, 14:29:48,2275, I/B, Out,23.33,74.8,95,70.5
 Equatorial - 2 ,,,,,,,,,,,
T111,215, 05/07/15,127, 22:50:23,2722, I/B, In,6,-0.8,67,33.8
T112,218, 07/07/15,188, 08:09:50,10953, I/B, Out,0.77,0.8,293.9,78.5
T113,222, 09/28/15,271, 21:37:12,1035, I/B, In,6.35,-0.8,61.4,41.9
T114,225, 11/13/15,317, 05:46:31,11297, I/B, Out,2.49,-14.4,122.4,91.8
 Inclined - 3 ,,,,,,,,,,,
T115,230, 01/16/16,16, 02:20:24,3548, I/B, Out,2.46,-19,300.2,104
T116,231, 02/01/16,32, 01:00:05,1398, I/B, Out,2.42,-82.7,174.8,121.2
T117,232, 02/16/16,47, 23:49:41,1018, I/B, Out,2.4,-39.1,284,122.4
T118,234, 04/04/16,95, 19:42:42,990, I/B, Out,2.28,-62.8,243.5,138.5
T119,235, 05/06/16,127, 16:54:37,969, I/B, Out,2.2,-59.1,178,139.2
T120,236, 06/07/16,159, 14:06:17,974, I/B, Out,2.11,-35.8,146.8,124.6
T121,238, 07/25/16,207, 09:58:23,975, I/B, Out,1.99,-6.4,129.2,101.2
T122,239, 08/10/16,223, 08:30:53,1698, I/B, Out,1.95,12.3,123.6,88.4
T123,243, 09/27/16,271, 04:16:59,1775, I/B, Out,1.82,22.6,124.5,86.1
T124,248, 11/13/16,318, 23:55:56,1585, I/B, Out,1.69,37.3,120.9,78.4
T125,250, 11/29/16,334, 22:14:32,3159, I/B, Out,1.63,42.3,127,80.9
 F Ring/Proximal Orbits ,,,,,,,,,,,
-- ,253, 12/15/16,350, 21:52:44,342353, Both, In,1.75,67.9,96,58.4
-- ,255, 12/31/16,366, 12:19:04,679042, Both, In,1,45.2,44.6,29.1
-- ,259, 02/01/17,32, 19:52:54,219437, I/B, Out,2,-30.8,312,90.3
-- ,261, 02/17/17,48, 13:10:25,186791, Both, Out,1.25,56.6,128.3,77.6
-- ,264, 03/05/17,64, 11:53:50,489882, Both, In,1.25,60,57.4,42.4
T126,270, 04/22/17,112, 06:08:07,980, I/B, Out,1.03,65.5,100.5,63.8
-- ,273, 05/07/17,127, 20:32:16,496014, Both, In,0.75,38.1,41.2,30.7
-- ,275, 05/24/17,144, 00:18:54,117956, I/B, Out,0.5,-24.1,323.1,69
-- ,278, 06/08/17,159, 18:44:46,367299, Both, In,0.75,52.6,44,37.9
-- ,283, 07/10/17,191, 13:50:51,264317, Both, In,0.25,72.2,65.8,56.3
-- ,285, 07/26/17,207, 23:20:01,494283, Both, Out,0.75,-14.2,319.6,66.2
-- ,288, 08/11/17,223, 05:04:09,194991, O/B, In,0,70.9,131.9,77.4
-- ,292, 09/11/17,254, 19:04:48,119733, O/B, Out,23.5,63.3,132.7,85.6

==> arxiv version/Table_5_FIRLMB.csv <==
CIRS Far-Infrared Limb Observations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day ,  Time , (HR:MN) , (Latitudes)
,,,,,,
\startdata,,,,,,
T4 , CIRS_005TI_FIRLMBT002_PRIME , 04/01/05 ,90, 20:05:16 , 0:45 ," 80N, 70N "
T4 , CIRS_005TI_FIRLMBAER002_PRIME , 04/01/05 ,90, 20:50:16 , 0:30 ," 85N, 75N "
T4 , CIRS_005TI_FIRLMBINT002_PRIME , 04/01/05 ,90, 21:20:16 , 0:45 , 85N 
T6 , CIRS_013TI_FIRLMBINT002_PRIME , 08/23/05 ,234, 06:38:37 , 1:00 , 55S 
T6 , CIRS_013TI_FIRLMBAER002_PRIME , 08/23/05 ,234, 07:38:37 , 0:30 , 50S 
T6 , CIRS_013TI_FIRLMBT002_PRIME , 08/23/05 ,234, 08:08:37 , 0:35 ," 50S, 55S "
T6 , CIRS_013TI_FIRLMBT003_PRIME , 08/23/05 ,234, 09:03:37 , 0:35 ," 45S, 40S "
T6 , CIRS_013TI_FIRLMBAER003_PRIME , 08/23/05 ,234, 09:38:37 , 0:30 , 40S 
T6 , CIRS_013TI_FIRLMBINT003_PRIME , 08/23/05 ,234, 10:08:37 , 1:00 , 45S 
T10 , CIRS_020TI_FIRLMBINT003_PRIME , 01/16/06 ,15, 12:41:27 , 1:00 , 55N 
T14 , CIRS_024TI_FIRLMBINT002_PRIME , 05/21/06 ,140, 09:48:11 , 1:25 , 50N 
T14 , CIRS_024TI_FIRLMBINT003_PRIME , 05/21/06 ,140, 13:45:11 , 0:48 , 50N 
T15 , CIRS_025TI_FIRLMBAER003_PRIME , 07/03/06 ,183, 09:50:47 , 1:00 , 62N 
T15 , CIRS_025TI_FIRLMBINT003_PRIME , 07/03/06 ,183, 10:50:47 , 1:00 , 62N 
T16 , CIRS_026TI_FIRLMBINT003_PRIME , 07/23/06 ,203, 01:40:26 , 1:00 , 45N 
T17 , CIRS_028TI_FIRLMBINT002_PRIME , 09/08/06 ,250, 17:52:51 , 1:00 , 15S 
T17 , CIRS_028TI_FIRLMBAER002_PRIME , 09/08/06 ,250, 18:52:51 , 0:39 , 15S 
T17 , CIRS_028TI_FIRLMBT002_PRIME , 09/08/06 ,250, 19:31:51 , 0:30 ," 15S, 25S "
T18 , CIRS_029TI_FIRLMBINT003_PRIME , 09/24/06 ,266, 16:58:49 , 1:15 , 30N 
T24 , CIRS_038TI_FIRLMBINT001_PRIME , 01/30/07 ,29, 05:15:55 , 0:45 , 28N 
T24 , CIRS_038TI_FIRLMBT001_PRIME , 01/30/07 ,29, 06:00:55 , 0:52 , 28N 
T26 , CIRS_040TI_FIRLMBINT001_PRIME , 03/10/07 ,68, 23:34:00 , 0:51 , 10N 
T26 , CIRS_040TI_FIRLMBT002_PRIME , 03/11/07 ,69, 02:12:00 , 0:30 ," 3N, 17N "
T26 , CIRS_040TI_FIRLMBAER002_PRIME , 03/11/07 ,69, 02:42:00 , 0:30 , 15N 
T26 , CIRS_040TI_FIRLMBINT002_PRIME , 03/11/07 ,69, 03:35:00 , 0:37 , 15N 
T27 , CIRS_041TI_FIRLMBINT002_PRIME , 03/27/07 ,85, 01:56:27 , 0:42 , 44N 
T32 , CIRS_046TI_FIRLMBINT903_PRIME , 06/14/07 ,164, 18:32:11 , 0:16 , 45N 
T35 , CIRS_049TI_FIRLMBINT001_PRIME , 09/01/07 ,243, 04:32:34 , 1:00 , 70N 
T37 , CIRS_052TI_FIRLMBINT001_PRIME , 11/19/07 ,322, 22:47:25 , 0:21 , 80S 
T37 , CIRS_052TI_FIRLMBAER001_PRIME , 11/19/07 ,322, 23:08:25 , 0:54 ," 80S, 70S "
T37 , CIRS_052TI_FIRLMBT001_PRIME , 11/20/07 ,323, 00:02:25 , 0:30 ," 65S, 75S "
T38 , CIRS_053TI_FIRLMBINT001_PRIME , 12/05/07 ,338, 21:36:50 , 1:15 , 0N 
T38 , CIRS_053TI_FIRLMBAER001_PRIME , 12/05/07 ,338, 22:51:50 , 0:25 , 0N 
T38 , CIRS_053TI_FIRLMBT001_PRIME , 12/05/07 ,338, 23:16:50 , 0:35 ," 5S, 5N "
T40 , CIRS_055TI_FIRLMBINT001_PRIME , 01/06/08 ,5, 19:30:20 , 0:55 , 30S 
T42 , CIRS_062TI_FIRLMBINT003_PRIME , 03/26/08 ,85, 12:28:48 , 0:44 , 55S 
T42 , CIRS_062TI_FIRLMBAER001_PRIME , 03/26/08 ,85, 13:12:48 , 0:25 , 55S 
T42 , CIRS_062TI_FIRLMBT001_PRIME , 03/26/08 ,85, 13:37:48 , 0:29 ," 52S, 62S "
T46 , CIRS_091TI_FIRLMBINT001_PRIME , 11/04/08 ,308, 15:45:24 , 0:22 , no data 
T47 , CIRS_093TI_FIRLMBINT002_PRIME , 11/20/08 ,324, 16:58:28 , 1:13 , 45S 
T48 , CIRS_095TI_FIRLMBINT001_PRIME , 12/06/08 ,340, 11:25:45 , 1:00 , 35S 
T48 , CIRS_095TI_FIRLMBINT002_PRIME , 12/06/08 ,340, 15:20:45 , 1:20 , 25S 
T49 , CIRS_097TI_FIRLMBINT001_PRIME , 12/22/08 ,356, 09:59:52 , 1:00 , 10N 
T53 , CIRS_109TI_FIRLMBAER001_PRIME , 04/20/09 ,109, 22:45:45 , 0:37 ,  8N
T53 , CIRS_109TI_FIRLMBT001_PRIME , 04/20/09 ,109, 23:22:55 , 0:48 , 12S 
T53 , CIRS_109TI_FIRLMBAER002_PRIME , 04/21/09 ,110, 00:46:45 , 0:49 , 38S 
T54 , CIRS_110TI_FIRLMBINT001_PRIME , 05/06/09 ,125, 20:39:16 , 1:00 , 20N 
T54 , CIRS_110TI_FIRLMBAER001_PRIME , 05/06/09 ,125, 21:39:16 , 0:30 , 30N 
T54 , CIRS_110TI_FIRLMBT001_PRIME , 05/06/09 ,125, 22:09:16 , 0:35 ," 10N, 5N "
T57 , CIRS_113TI_FIRLMBINT001_PRIME , 06/23/09 ,173, 16:17:35 , 1:05 , 10S 
T59 , CIRS_115TI_FIRLMBT002_PRIME , 07/25/09 ,205, 15:49:04 , 0:35 ," 50S, 55S "
T59 , CIRS_115TI_FIRLMBAER002_PRIME , 07/25/09 ,205, 16:24:04 , 0:30 , 60S 
T59 , CIRS_115TI_FIRLMBINT002_PRIME , 07/25/09 ,205, 16:54:04 , 0:55 , 60S 
T62 , CIRS_119TI_FIRLMBT001_PRIME , 10/13/09 ,285, 07:45:25 , 0:30 , 75S 
T62 , CIRS_119TI_FIRLMBAER002_PRIME , 10/13/09 ,285, 09:01:25 , 0:50 , 70S 
T62 , CIRS_119TI_FIRLMBINT002_PRIME , 10/13/09 ,285, 09:51:25 , 1:00 , 75S 
T64 , CIRS_123TI_FIRLMBINT001_PRIME , 12/28/09 ,361, 22:01:59 , 0:59 , 45N 
T64 , CIRS_123TI_FIRLMBAER001_PRIME , 12/28/09 ,361, 23:01:59 , 0:37 , 50N 
T66 , CIRS_125TI_FIRLMBINT001_PRIME , 01/29/10 ,28, 19:58:49 , 1:08 , 30N 
T66 , CIRS_125TI_FIRLMBAER001_PRIME , 01/29/10 ,28, 21:06:49 , 0:34 , 20N 
T66 , CIRS_125TI_FIRLMBT001_PRIME , 01/29/10 ,28, 21:40:19 , 0:34 ," 23N, 28N "
T67 , CIRS_129TI_FIRLMBCON001_PRIME , 04/06/10 ,95, 13:35:39 , 1:00 , 70N 
T67 , CIRS_129TI_FIRLMBAER001_PRIME , 04/06/10 ,95, 14:35:39 , 0:30 , 70N 
T67 , CIRS_129TI_FIRLMBT001_PRIME , 04/06/10 ,95, 15:05:39 , 0:30 , 70N 
T70 , CIRS_133TI_FIRLMBINT001_PRIME , 06/21/10 ,171, 23:12:18 , 1:02 , 55N 
T72 , CIRS_138TI_FIRLMBINT001_PRIME , 09/25/10 ,267, 16:23:41 , 1:00 , 87S 
T72 , CIRS_138TI_FIRLMBAER001_PRIME , 09/25/10 ,267, 17:23:41 , 0:30 , 87S 
T72 , CIRS_138TI_FIRLMBT001_PRIME , 09/25/10 ,267, 17:53:41 , 0:30 ," 82S, 87S "
T73 , CIRS_140TI_FIRLMBT002_PRIME , 11/12/10 ,315, 13:12:01 , 1:10 , Safing event 
T73 , CIRS_140TI_FIRLMBAER002_PRIME , 11/12/10 ,315, 14:22:01 , 0:30 , Safing event 
T73 , CIRS_140TI_FIRLMBINT002_PRIME , 11/12/10 ,315, 14:52:01 , 1:00 , Safing event
T76 , CIRS_148TI_FIRLMBINT001_PRIME , 05/09/11 ,128, 20:23:45 , 1:00 , 50N 
T76 , CIRS_148TI_FIRLMBAER001_PRIME , 05/09/11 ,128, 21:23:45 , 0:45 , 50N 
T76 , CIRS_148TI_FIRLMBT001_PRIME , 05/09/11 ,128, 22:08:45 , 0:35 ," 55N, 60N "
T78 , CIRS_153TI_FIRLMBINT001_PRIME , 09/13/11 ,255, 00:35:06 , 1:00 , 73S 
T78 , CIRS_153TI_FIRLMBAER001_PRIME , 09/13/11 ,255, 01:35:06 , 0:32 , 73S 
T79 , CIRS_158TI_FIRLMBINT501_PRIME , 12/14/11 ,347, 17:56:24 , 1:00 , 57S 
T79 , CIRS_158TI_FIRLMBAER501_PRIME , 12/14/11 ,347, 18:56:24 , 0:30 , 57S 
T79 , CIRS_158TI_FIRLMBT501_PRIME , 12/14/11 ,347, 19:26:24 , 0:45 , 37S 
T82 , CIRS_161TI_FIRLMBINT001_PRIME , 02/20/12 ,50, 06:28:17 , 1:00 , 75N 
T82 , CIRS_161TI_FIRLMBAER001_PRIME , 02/20/12 ,50, 07:28:17 , 0:30 , 75N 
T82 , CIRS_161TI_FIRLMBT001_PRIME , 02/20/12 ,50, 07:58:17 , 0:45 , 56S 
T82 , CIRS_161TI_FIRLMBT002_PRIME , 02/20/12 ,50, 08:43:17 , 0:45 ," 56S, 51S "
T82 , CIRS_161TI_FIRLMBAER002_PRIME , 02/20/12 ,50, 09:28:17 , 0:30 , 56S 
T82 , CIRS_161TI_FIRLMBINT002_PRIME , 02/20/12 ,50, 09:58:17 , 1:00 , 56S 
T85 , CIRS_169TI_FIRLMBINT001_PRIME , 07/25/12 ,206, 17:33:08 , 1:15 , 37N 
T85 , CIRS_169TI_FIRLMBAER001_PRIME , 07/25/12 ,206, 18:48:08 , 0:30 , 37N 
T85 , CIRS_169TI_FIRLMBT001_PRIME , 07/25/12 ,206, 19:19:08 , 0:34 ," 37N, 32N "
T86 , CIRS_172TI_FIRLMBINT001_PRIME , 09/27/12 ,270, 12:20:39 , 1:00 , 50N 
T86 , CIRS_172TI_FIRLMBAER001_PRIME , 09/27/12 ,270, 13:20:39 , 0:25 , 50N 
T86 , CIRS_172TI_FIRLMBT001_PRIME , 09/27/12 ,270, 13:46:39 , 0:31 ," 50N, 45N "
T86 , CIRS_172TI_FIRLMBAER002_PRIME , 09/27/12 ,270, 15:10:39 , 0:40 , 49N 
T86 , CIRS_172TI_FIRLMBINT002_PRIME , 09/27/12 ,270, 16:12:39 , 0:38 , 49N 
T88 , CIRS_175TI_FIRLMBINT001_PRIME , 11/30/12 ,334, 06:41:59 , 1:00 , 2S 
T88 , CIRS_175TI_FIRLMBAER001_PRIME , 11/30/12 ,334, 07:41:59 , 0:30 , 2S 
T88 , CIRS_175TI_FIRLMBT001_PRIME , 11/30/12 ,334, 08:12:59 , 0:29 , 2S 
T90 , CIRS_185TI_FIRLMBINT001_PRIME , 04/06/13 ,95, 19:28:31 , 1:00 , 14N 
T90 , CIRS_185TI_FIRLMBAER001_PRIME , 04/06/13 ,95, 20:28:31 , 0:30 , 14N 
T90 , CIRS_185TI_FIRLMBT001_PRIME , 04/06/13 ,95, 20:58:31 , 0:30 , 14N 
T94 , CIRS_197TI_FIRLMBAER002_PRIME , 09/13/13 ,255, 08:23:56 , 0:35 , 19N 
T94 , CIRS_197TI_FIRLMBINT002_PRIME , 09/13/13 ,255, 08:58:56 , 1:00 , 18N 
T96 , CIRS_199TI_FIRLMBAER002_PRIME , 12/02/13 ,335, 01:11:19 , 0:45 , 10S 
T96 , CIRS_199TI_FIRLMBINT002_PRIME , 12/02/13 ,335, 01:56:19 , 1:00 , 10S 
T97 , CIRS_200TI_FIRLMBAER002_PRIME , 01/02/14 ,1, 22:29:41 , 0:45 , 24S 
T97 , CIRS_200TI_FIRLMBINT002_PRIME , 01/02/14 ,1, 23:14:41 , 1:00 , 24S 
T100 , CIRS_203TI_FIRLMBWTR001_PRIME , 04/08/14 ,97, 11:26:14 , 0:53 , 22S 
T100 , CIRS_203TI_FIRLMBAER002_PRIME , 04/08/14 ,97, 13:50:14 , 1:06 , 40S 
T100 , CIRS_203TI_FIRLMBINT002_PRIME , 04/08/14 ,97, 15:18:14 , 0:38 , 40S 
T103 , CIRS_206TI_FIRLMBINT005_PRIME , 07/21/14 ,201, 08:25:58 , 1:00 , 3S 
T103 , CIRS_206TI_FIRLMBAER001_PRIME , 07/21/14 ,201, 09:25:58 , 0:30 , 3S 
T104 , CIRS_208TI_FIRLMBAER001_PRIME , 09/23/14 ,265, 05:53:19 , 0:45 , 28N 
T104 , CIRS_208TI_FIRLMBINT002_PRIME , 09/23/14 ,265, 06:38:19 , 1:00 , 28N 
T109 , CIRS_212TI_FIRLMBAER001_PRIME , 02/13/15 ,43, 17:38:04 , 0:45 , 47N 
T109 , CIRS_212TI_FIRLMBINT002_PRIME , 02/13/15 ,43, 18:45:04 , 0:38 , 47N 
T110 , CIRS_213TI_FIRLMBAER002_PRIME , 03/17/15 ,75, 14:59:49 , 0:45 , 49N 
T110 , CIRS_213TI_FIRLMBINT002_PRIME , 03/17/15 ,75, 15:44:49 , 1:00 , 49N 
T111 , CIRS_215TI_FIRLMBT002_PRIME , 05/08/15 ,127, 23:00:24 , 0:35 ," 60S, 55S "
T111 , CIRS_215TI_FIRLMBAER003_PRIME , 05/08/15 ,127, 23:35:24 , 0:30 , 60S 
T111 , CIRS_215TI_FIRLMBINT002_PRIME , 05/09/15 ,128, 00:05:24 , 1:00 , 60S 
T112 , CIRS_218TI_FIRLMBINT001_PRIME , 07/08/15 ,188, 05:54:51 , 1:00 , 80S 
T112 , CIRS_218TI_FIRLMBAER001_PRIME , 07/08/15 ,188, 06:54:51 , 0:30 , 80N 
T112 , CIRS_218TI_FIRLMBT001_PRIME , 07/08/15 ,188, 07:24:51 , 0:45 ," 80N, 70N "
T112 , CIRS_218TI_FIRLMBT002_PRIME , 07/08/15 ,188, 08:09:51 , 0:45 ," 65S, 75S "
T112 , CIRS_218TI_FIRLMBAER002_PRIME , 07/08/15 ,188, 08:54:51 , 0:30 , 79S 
T112 , CIRS_218TI_FIRLMBINT002_PRIME , 07/08/15 ,188, 09:24:51 , 1:00 , 79S 
T113 , CIRS_222TI_FIRLMBINT002_PRIME , 09/29/15 ,271, 23:14:12 , 0:53 , 36S 
T114 , CIRS_225TI_FIRLMBAER002_PRIME , 11/14/15 ,317, 06:01:31 , 1:10 ," 80S, 85S "
T114 , CIRS_225TI_FIRLMBINT002_PRIME , 11/14/15 ,317, 07:11:31 , 0:50 , 85S 
T115 , CIRS_230TI_FIRLMBINT001_PRIME , 01/17/16 ,16, 00:05:24 , 1:00 , 65S 
T115 , CIRS_230TI_FIRLMBAER004_PRIME , 01/17/16 ,16, 01:05:24 , 0:30 , 65S 
T115 , CIRS_230TI_FIRLMBT001_PRIME , 01/17/16 ,16, 01:35:24 , 0:45 ," 60S, 70S "
T115 , CIRS_230TI_FIRLMBT002_PRIME , 01/17/16 ,16, 02:20:24 , 0:45 ," 70S, 75S "
T115 , CIRS_230TI_FIRLMBAER005_PRIME , 01/17/16 ,16, 03:05:24 , 0:30 , 75S 
T115 , CIRS_230TI_FIRLMBINT002_PRIME , 01/17/16 ,16, 03:35:24 , 1:00 , 75S 
T116 , CIRS_231TI_FIRLMBINT001_PRIME , 02/01/16 ,31, 22:30:05 , 1:18 , 57S 
T118 , CIRS_234TI_FIRLMBCON002_PRIME , 04/05/16 ,95, 20:47:42 , 1:10 , 66S 
T119 , CIRS_235TI_FIRLMBINT001_PRIME , 05/07/16 ,127, 14:37:37 , 1:02 , 54S 
T119 , CIRS_235TI_FIRLMBAER001_PRIME , 05/07/16 ,127, 15:39:37 , 0:30 , 54S 
T119 , CIRS_235TI_FIRLMBT001_PRIME , 05/07/16 ,127, 16:09:37 , 0:30 , 54S x2 
T120 , CIRS_236TI_FIRLMBINT001_PRIME , 06/08/16 ,159, 11:36:17 , 1:15 , 51S 
T120 , CIRS_236TI_FIRLMBAER002_PRIME , 06/08/16 ,159, 12:52:17 , 0:44 , 51S 
T123 , CIRS_243TI_FIRLMBT002_PRIME , 09/28/16 ,271, 04:31:59 , 0:30 ," 40N, 50N "
T123 , CIRS_243TI_FIRLMBAER002_PRIME , 09/28/16 ,271, 05:01:59 , 0:30 , 50N 
T123 , CIRS_243TI_FIRLMBWTR001_PRIME , 09/28/16 ,271, 05:31:59 , 1:00 , 50N 
T125 , CIRS_250TI_FIRLMBT002_PRIME , 11/30/16 ,334, 22:29:32 , 0:30 , 10S 
T125 , CIRS_250TI_FIRLMBAER002_PRIME , 11/30/16 ,334, 22:59:32 , 0:30 , 10S 
T125 , CIRS_250TI_FIRLMBWTR001_PRIME , 11/30/16 ,334, 23:29:32 , 1:00 , 10S 

==> arxiv version/Table_6_MIRLMB.csv <==
CIRS Mid-Infrared Limb Observations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day ,  Time , (HR:MN) , (Latitudes)
,,,,,,
\startdata,,,,,,
TB , CIRS_00BTI_MIRLMBINT002_PRIME , 12/14/04 ,348, 16:38:13 , 2:00 , 10S 
T3 , CIRS_003TI_MIRLMBINT002_PRIME , 02/15/05 ,45, 19:57:53 , 4:00 , 80N 
T4 , CIRS_005TI_MIRLMBMAP002_PRIME , 04/02/05 ,91, 00:35:16 , 3:30 , 85N -- 0N 
T6 , CIRS_013TI_MIRLMBMAP002_PRIME , 08/23/05 ,234, 01:23:37 , 2:30 , 25N -- 35S 
T6 , CIRS_013TI_MIRLMBMAP003_PRIME , 08/23/05 ,234, 13:53:37 , 2:30 , 40S -- 80S 
T8 , CIRS_017TI_MIRLMBMAP003_PRIME , 10/29/05 ,301, 09:55:25 , 3:20 , 85M -- 10N 
T10 , CIRS_020TI_MIRLMBINT002_PRIME , 01/16/06 ,15, 02:41:27 , 4:00 , 55N 
T13 , CIRS_023TI_MIRLMBMAP004_PRIME , 05/01/06 ,120, 11:58:14 , 2:00 , 0N -- 40S 
T13 , CIRS_023TI_MIRLMBMAP006_PRIME , 05/01/06 ,120, 14:58:14 , 2:00 , 0N -- 40N 
T14 , CIRS_024TI_MIRLMBINT002_PRIME , 05/21/06 ,140, 03:18:11 , 1:30 , 32S 
T14 , CIRS_024TI_MIRLMBINT003_PRIME , 05/21/06 ,140, 17:18:11 , 5:00 , 50N 
T15 , CIRS_025TI_MIRLMBINT002_PRIME , 07/03/06 ,183, 01:20:47 , 2:40 , 55S 
T16 , CIRS_026TI_MIRLMBINT002_PRIME , 07/22/06 ,202, 15:25:26 , 2:00 , 45N 
T16 , CIRS_026TI_MIRLMBMAP003_PRIME , 07/23/06 ,203, 05:25:26 , 2:15 , 30N -- 75N 
T19 , CIRS_030TI_MIRLMBINT002_PRIME , 10/10/06 ,282, 08:30:07 , 3:40 , 60N 
T19 , CIRS_030TI_MIRLMBINT003_PRIME , 10/10/06 ,282, 22:50:07 , 2:40 , 30N 
T20 , CIRS_031TI_MIRLMBMAP004_PRIME , 10/26/06 ,298, 20:28:07 , 3:00 , 15S -- 50N 
T21 , CIRS_035TI_MIRLMBINT004_PRIME , 12/13/06 ,346, 02:41:31 , 1:30 , 15N 
T21 , CIRS_035TI_MIRLMBINT003_PRIME , 12/13/06 ,346, 18:41:31 , 2:00 , 15N 
T23 , CIRS_037TI_MIRLMBINT001_PRIME , 01/13/07 ,12, 23:38:31 , 4:00 , 5N 
T24 , CIRS_038TI_MIRLMBINT002_PRIME , 01/30/07 ,29, 12:15:55 , 4:00 , 30N 
T25 , CIRS_039TI_MIRLMBMAP001_PRIME , 02/22/07 ,52, 18:12:24 , 3:50 , 25N -- 30S 
T26 , CIRS_040TI_MIRLMBMAP001_PRIME , 03/10/07 ,68, 16:49:00 , 4:00 , 30N -- 30S 
T27 , CIRS_041TI_MIRLMBINT001_PRIME , 03/26/07 ,84, 15:23:27 , 4:00 , 20S 
T28 , CIRS_042TI_MIRLMBINT002_PRIME , 04/12/07 ,101, 02:58:00 , 1:00 , 30S 
T32 , CIRS_046TI_MIRLMBMAP001_PRIME , 06/14/07 ,164, 08:46:11 , 4:00 , 15N -- 80S 
T35 , CIRS_049TI_MIRLMBINT001_PRIME , 08/31/07 ,242, 21:32:34 , 4:00 , 70N 
T37 , CIRS_052TI_MIRLMBMAP001_PRIME , 11/19/07 ,322, 15:47:25 , 4:00 , 60S(R)--20S(L) 
T39 , CIRS_054TI_MIRLMBMAP001_PRIME , 12/21/07 ,354, 13:57:55 , 3:54 , 25S--75N 
T39 , CIRS_054TI_MIRLMBINT002_PRIME , 12/22/07 ,355, 04:02:55 , 3:55 , 45S 
T42 , CIRS_062TI_MIRLMBINT001_PRIME , 03/26/08 ,85, 05:27:48 , 4:00 , 55S 
T42 , CIRS_062TI_MIRLMBMAP002_PRIME , 03/26/08 ,85, 19:27:48 , 4:00 , 15S--55S 
T43 , CIRS_067TI_MIRLMBINT002_PRIME , 05/13/08 ,133, 15:01:58 , 4:00 , 40N 
T45 , CIRS_078TI_MIRLMBMAP002_PRIME , 08/01/08 ,213, 06:58:11 , 3:30 , 0N -- 45N 
T47 , CIRS_093TI_MIRLMBINT002_PRIME , 11/21/08 ,325, 20:56:28 , 4:00 ,  19S 
T49 , CIRS_098TI_MIRLMBINT001_PRIME , 12/22/08 ,356, 18:29:52 , 3:30 , 15N 
T50 , CIRS_102TI_MIRLMBINT001_PRIME , 02/07/09 ,37, 23:20:51 , 4:00 , BIU anomaly 
T51 , CIRS_107TI_MIRLMBINT002_PRIME , 03/28/09 ,86, 09:43:36 , 4:00 , 30S 
T54 , CIRS_110TI_MIRLMBMAP001_PRIME , 05/06/09 ,125, 13:54:16 , 3:50 , 30N - 20S 
T55 , CIRS_111TI_MIRLMPAIR002_PRIME , 05/23/09 ,142, 02:26:41 , 4:00 , 25S 
T59 , CIRS_115TI_MIRLMBMAP001_PRIME , 07/25/09 ,205, 06:34:04 , 4:00 , 0N -- 60N 
T59 , CIRS_115TI_MIRLMBINT002_PRIME , 07/25/09 ,205, 20:34:04 , 2:00 , 65N 
T61 , CIRS_117TI_MIRLMBINT001_PRIME , 08/26/09 ,237, 03:51:38 , 3:50 , 60S 
T63 , CIRS_122TI_MIRLMBMAP001_PRIME , 12/12/09 ,345, 16:03:14 , 4:00 , 85N -- 0N 
T64 , CIRS_123TI_MIRLMPAIR001_PRIME , 12/28/09 ,361, 15:16:59 , 4:00 , 75N 
T64 , CIRS_123TI_MIRLMBINT002_PRIME , 12/29/09 ,362, 05:16:59 , 4:00 , 75N 
T65 , CIRS_124TI_MIRLMBINT001_PRIME , 01/13/10 ,12, 14:10:36 , 4:00 , 75S 
T65 , CIRS_124TI_MIRLMBMAP002_PRIME , 01/14/10 ,13, 04:10:36 , 4:00 , 85S -- 0N 
T67 , CIRS_129TI_MIRLMBINT001_PRIME , 04/06/10 ,95, 06:50:39 , 4:00 , 88N 
T69 , CIRS_132TI_MIRLMBMAP001_PRIME , 06/05/10 ,155, 17:08:27 , 4:18 , 85S -- 0N 
T70 , CIRS_133TI_MIRLMBMAP001_PRIME , 06/21/10 ,171, 16:27:43 , 4:00 , 5N -- 85N 
T71 , CIRS_134TI_MIRLMBINT001_PRIME , 07/07/10 ,187, 15:22:45 , 3:00 , 80S 
T72 , CIRS_138TI_MIRLMPAIR001_PRIME , 09/25/10 ,267, 09:38:41 , 4:00 , 76N 
T73 , CIRS_140TI_MIRMBMAP001_PRIME , 11/12/10 ,315, 04:37:01 , 4:00 , Safing event 
T76 , CIRS_148TI_MIRLMBMAP001_PRIME , 05/09/11 ,128, 13:53:45 , 4:00 , 0N -- 85N 
T77 , CIRS_149TI_MIRLMBMAP002_PRIME , 06/21/11 ,171, 23:32:01 , 4:00 , 0N -- 85S 
T78 , CIRS_153TI_MIRLMBINT001_PRIME , 09/12/11 ,254, 17:50:06 , 4:00 , 85S 
T79 , CIRS_158TI_MIRLMBINT501_PRIME , 12/14/11 ,347, 11:11:24 , 4:00 , 80N 
T80 , CIRS_159TI_MIRLMBMAP001_PRIME , 01/03/12 ,2, 06:13:37 , 4:00 , 75N -- 10S 
T82 , CIRS_161TI_MIRLMBINT001_PRIME , 02/19/12 ,49, 23:43:17 , 4:00 , 45S 
T82 , CIRS_161TI_MIRLMBMAP002_PRIME , 02/20/12 ,50, 13:43:17 , 4:00 , 0N -- 80S 
T83 , CIRS_166TI_MIRLMBINT001_PRIME , 05/22/12 ,142, 16:10:11 , 4:00 , 0N 
T84 , CIRS_167TI_MIRLMBINT001_PRIME , 06/07/12 ,158, 15:07:21 , 4:00 , 45N 
T85 , CIRS_169TI_MIRLMBMAP002_PRIME , 07/26/12 ,207, 01:03:07 , 4:00 , 15S -- 65N 
T88 , CIRS_175TI_MIRLMBMAP001_PRIME , 11/29/12 ,333, 23:56:59 , 4:00 , 50S -- 30N 
T90 , CIRS_185TI_MIRLMBINT001_PRIME , 04/06/13 ,95, 12:43:31 , 4:00 , 25N 
T91 , CIRS_190TI_MIRLMBMAP001_PRIME , 05/24/13 ,143, 08:32:55 , 3:00 , 35N -- 15S 
T92 , CIRS_194TI_MIRLMBINT001_PRIME , 07/11/13 ,191, 04:21:47 , 3:00 , 20S 
T93 , CIRS_195TI_MIRLMBMAP002_PRIME , 07/27/13 ,207, 15:56:22 , 5:00 , 15N -- 15S 
T95 , CIRS_198TI_MIRLMPAIR001_PRIME , 10/14/13 ,286, 19:56:27 , 3:00 , 16N 
T95 , CIRS_198TI_MIRLMBINT001_PRIME , 10/15/13 ,287, 10:56:27 , 3:00 , 2S 
T96 , CIRS_199TI_MIRLMBINT002_PRIME , 12/02/13 ,335, 05:41:19 , 4:00 , 12N 
T98 , CIRS_201TI_MIRLMBMAP002_PRIME , 02/04/14 ,34, 01:12:38 , 3:00 , 20N -- 25N 
T101 , CIRS_204TI_MIRLMBINT002_PRIME , 05/18/14 ,137, 21:12:15 , 4:00 , 35S 
T102 , CIRS_205TI_MIRLMBINT001_PRIME , 06/19/14 ,169, 04:28:25 , 4:44 , 10N 
T102 , CIRS_205TI_MIRLMBMAP002_PRIME , 06/19/14 ,169, 18:28:25 , 4:00 , 40N -- 13S 
T103 , CIRS_206TI_MIRLMBINT002_PRIME , 07/21/14 ,201, 15:40:58 , 4:00 , 30N 
T105 , CIRS_208TI_MIRLMBINT001_PRIME , 09/22/14 ,264, 20:23:19 , 3:45 , See MIDIRTMAP 
T105 , CIRS_208TI_MIRLMBMAP002_PRIME , 09/23/14 ,265, 12:38:19 , 2:00 , 40N -- 15N 
T106 , CIRS_209TI_MIRLMBINT001_PRIME , 10/24/14 ,296, 17:40:30 , 4:00 , 45S 
T108 , CIRS_211TI_MIRLMBMAP001_PRIME , 01/12/15 ,11, 10:48:35 , 4:00 , 30S (R) -- 55S (L) 
T108 , CIRS_211TI_MIRLMBINT002_PRIME , 01/13/15 ,12, 00:48:35 , 3:00 , 70N 
T110 , CIRS_213TI_MIRLMBMAP001_PRIME , 03/17/15 ,75, 05:29:49 , 4:00 , 80S (L) -- 85S --30S (R) 
T110 , CIRS_213TI_MIRLMBINT002_PRIME , 03/17/15 ,75, 19:29:49 , 4:00 , 80S 
T111 , CIRS_215TI_MIRLMBMAP002_PRIME , 05/09/15 ,128, 03:50:24 , 4:00 , 80N (L) -- 35N (L) 
T113 , CIRS_222TI_MIRLMBMAP001_PRIME , 09/29/15 ,271, 12:37:12 , 4:00 , 20S -- 85S 
T113 , CIRS_222TI_MIRLMBINT002_PRIME , 09/30/15 ,272, 02:37:12 , 4:00 , 85S 
T114 , CIRS_225TI_MIRLMBMAP001_PRIME , 11/13/15 ,316, 20:46:31 , 4:00 , 75N -- 5N 
T115 , CIRS_230TI_MIRLMBMAP002_PRIME , 01/17/16 ,16, 07:20:24 , 4:00 , 85S -- 25S 
T116 , CIRS_231TI_MIRLMBINT001_PRIME , 02/01/16 ,31, 16:00:05 , 4:00 , 85S 
T116 , CIRS_231TI_MIRLMBMAP002_PRIME , 02/02/16 ,32, 06:00:05 , 4:00 , 80N -- 20N 
T117 , CIRS_232TI_MIRLMBINT001_PRIME , 02/17/16 ,47, 14:49:41 , 4:00 , 80S 
T117 , CIRS_232TI_MIRLMBMAP002_PRIME , 02/18/16 ,48, 04:49:41 , 4:00 , 75N -- 10N 
T119 , CIRS_235TI_MIRLMBMAP001_PRIME , 05/07/16 ,127, 07:54:37 , 4:00 , 50S -- 15N 
T120 , CIRS_236TI_MIRLMBINT001_PRIME , 06/08/16 ,159, 05:06:17 , 4:00 , 50S 
T120 , CIRS_236TI_MIRLMBMAP002_PRIME , 06/08/16 ,159, 19:06:17 , 4:00 , 50N -- 15S 
T121 , CIRS_238TI_MIRLMBINT002_PRIME , 07/26/16 ,207, 00:15:43 , 4:43 , 0N 
T124 , CIRS_248TI_MIRLMBMAP002_PRIME , 11/15/16 ,319, 04:55:56 , 4:00 , 10S -- 50N 
T125 , CIRS_250TI_MIRLMBINT002_PRIME , 12/01/16 ,335, 03:14:32 , 4:00 , 50N 
N/A , CIRS_259TI_MIRLMBMAP002_PRIME , 02/02/17 ,32, 20:21:00 , 5:15 , 60S -- 15N 
N/A , CIRS_261TI_MIRLMBMAP001_PRIME , 02/18/17 ,48, 08:41:00 , 4:00 , 15N -- 35S 
N/A , CIRS_261TI_MIRLMBINT001_PRIME , 02/18/17 ,48, 13:41:00 , 3:00 , 10S 
N/A , CIRS_275TI_MIRLMBINT001_PRIME , 05/24/17 ,143, 16:44:00 , 6:34 , 50S 
N/A , CIRS_275TI_MIRLMBMAP002_PRIME , 05/25/17 ,144, 06:33:00 , 4:00 , 80S -- 20S 

==> arxiv version/Table_7_FIRNADMAP_EUVFUV.csv <==
CIRS Far-Infrared Nadir Maps and UVIS EUVFUV,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , Year , Start , Duration , Pointing 
No. ,  ,  , Day , Time , (HR:MN) ," (Center Lat., Lon.)"
 ,,,,,,
TB , CIRS_00BTI_FIRNADMAP001_UVIS , 12/14/04 ,348, 03:38:13 , 4:00 , 6S 159W 
TB , CIRS_00BTI_FIRNADMAP002_UVIS , 12/14/04 ,348, 14:08:13 , 2:30 , 10N 347W 
T3 , CIRS_003TI_FIRNADMAP003_UVIS , 02/16/05 ,46, 08:30:53 , 3:27 , 2N 340W 
T5 , CIRS_006TI_FIRNADMAP003_UVIS , 04/17/05 ,106, 11:11:46 , 5:00 , 8N 27W 
T6 , CIRS_013TI_FIRNADMAP002_PRIME , 08/23/05 ,234, 03:53:37 , 2:45 , 3N 32W 
T6 , CIRS_013TI_FIRNADMAP003_PRIME , 08/23/05 ,234, 11:08:37 , 2:45 , 15S 208W 
T9 , CIRS_019TI_FIRNADMAP005_UVIS , 12/27/05 ,360, 21:29:30 , 6:24 , 0N 28W 
T11 , CIRS_021TI_FIRNADMAP003_UVIS , 02/28/06 ,58, 13:25:19 , 3:30 , 0N 344W 
T13 , CIRS_023TI_FIRNADMAP003_UVIS , 05/02/06 ,121, 02:18:14 , 5:10 , 0N 10W 
T14 , CIRS_024TI_FIRNADMAP002_UVIS , 05/21/06 ,140, 04:48:11 , 5:00 , 0N 158W 
T14 , CIRS_024TI_FIRNADMAP003_PRIME , 05/21/06 ,140, 14:33:11 , 2:45 , 0N 155W 
T15 , CIRS_025TI_FIRNADMAP003_UVIS , 07/03/06 ,183, 11:50:47 , 5:30 , 0N 200W 
T16 , CIRS_026TI_FIRNADMAP003_PRIME , 07/23/06 ,203, 02:40:26 , 2:45 , 6S 339W 
T17 , CIRS_028TI_FIRNADMAP002_UVIS , 09/08/06 ,250, 12:46:51 , 4:45 , 10N 149W 
T18 , CIRS_029TI_FIRNADMAP002_UVIS , 09/24/06 ,266, 11:28:49 , 4:30 , 14N 141W 
T21 , CIRS_035TI_EUVFUV001_UVIS , 12/13/06 ,346, 04:11:31 , 5:00 , 32N 129W 
T22 , CIRS_036TI_FIRNADMAP002_PRIME , 12/29/06 ,362, 04:35:22 , 3:00 , 41N 133W 
T22 , CIRS_036TI_FIRNADMAP003_PRIME , 12/29/06 ,362, 13:35:22 , 2:00 , 42S 319W 
T24 , CIRS_038TI_EUVFUV001_UVIS , 01/29/07 ,28, 22:15:55 , 6:00 , 59N 116W 
T24 , CIRS_038TI_FIRNADMAP002_PRIME , 01/30/07 ,29, 11:15:55 , 1:00 , 53S 307W 
T26 , CIRS_040TI_FIRNADMAP001_PRIME , 03/10/07 ,68, 20:49:00 , 2:45 , 47S 43W 
T26 , CIRS_040TI_FIRNADMAP002_PRIME , 03/11/07 ,69, 06:04:00 , 0:45 , 46N 228W 
T26 , CIRS_040TI_EUVFUV002_UVIS , 03/11/07 ,69, 06:49:00 , 3:00 , -- 
T27 , CIRS_041TI_EUVFUV001_UVIS , 03/26/07 ,84, 20:49:27 , 2:23 , 36S 35W 
T27 , CIRS_041TI_FIRNADMAP002_PRIME , 03/27/07 ,85, 02:38:27 , 0:45 , 32N 218W 
T27 , CIRS_041TI_EUVFUV002_UVIS , 03/27/07 ,85, 03:23:27 , 5:00 , 39N 223W 
T29 , CIRS_043TI_FIRNADMAP001_PRIME , 04/27/07 ,116, 16:32:58 , 2:50 , 27S 28W 
T30 , CIRS_044TI_EUVFUV001_UVIS , 05/13/07 ,132, 11:09:58 , 3:50 , -- 
T31 , CIRS_045TI_EUVFUV001_UVIS , 05/29/07 ,148, 09:51:55 , 6:00 , 11S 24W 
T31 , CIRS_045TI_FIRNADMAP004_PRIME , 05/29/07 ,148, 22:51:55 , 1:00 , 13N 212W 
T32 , CIRS_046TI_FIRNADMAP002_UVIS , 06/14/07 ,164, 12:46:11 , 2:00 , 7S 24W 
T32 , CIRS_046TI_FIRNADMAP901_UVIS , 06/14/07 ,164, 16:12:11 , 0:51 , -- 
T32 , CIRS_046TI_FIRNADMAP902_PRIME , 06/14/07 ,164, 20:04:11 , 2:42 , 4N 212W 
T33 , CIRS_047TI_EUVFUV001_UVIS , 06/30/07 ,180, 11:59:46 , 3:00 , -- 
T33 , CIRS_047TI_FIRNADMAP002_PRIME , 06/30/07 ,180, 20:59:46 , 1:15 , 0N 209W 
T34 , CIRS_048TI_EUVFUV001_UVIS , 07/19/07 ,199, 16:11:20 , 6:00 , -- 
T34 , CIRS_048TI_FIRNADMAP002_PRIME , 07/20/07 ,200, 05:11:20 , 1:00 , 0N 339W 
T35 , CIRS_049TI_FIRNADMAP001_PRIME , 09/01/07 ,243, 01:32:34 , 3:00 , 6S 159W 
T35 , CIRS_049TI_FIRNADMAP004_PRIME , 09/01/07 ,243, 10:32:34 , 1:00 , 10N 347W 
T36 , CIRS_050TI_EUVFUV001_UVIS , 10/02/07 ,274, 19:42:43 , 3:49 , -- 
T37 , CIRS_052TI_FIRNADMAP001_PRIME , 11/19/07 ,322, 19:47:25 , 3:00 , 4S 22W 
T37 , CIRS_052TI_FIRNADMAP002_PRIME , 11/20/07 ,323, 04:47:25 , 1:00 , 1N 205W 
T38 , CIRS_053TI_FIRNADMAP001_PRIME , 12/05/07 ,338, 18:36:50 , 3:00 , 8N 27W 
T38 , CIRS_053TI_FIRNADMAP002_PRIME , 12/06/07 ,339, 04:06:50 , 1:00 , 10N 215W 
T40 , CIRS_055TI_EUVFUV001_UVIS , 01/06/08 ,5, 12:30:20 , 4:00 , 21S 32W 
T40 , CIRS_055TI_EUVFUV501_UVIS , 01/06/08 ,5, 16:30:20 , 2:00 , -- 
T40 , CIRS_055TI_FIRNADMAP002_PRIME , 01/07/08 ,6, 01:30:20 , 1:00 , 5S 211W 
T41 , CIRS_059TI_EUVFUV002_UVIS , 02/23/08 ,53, 20:02:07 , 2:30 , 25N 227W 
T42 , CIRS_062TI_FIRNADMAP001_PRIME , 03/26/08 ,85, 09:27:48 , 3:00 , 0N 28W 
T42 , CIRS_062TI_FIRNADMAP002_PRIME , 03/26/08 ,85, 18:27:48 , 1:00 , 0N 189W 
T43 , CIRS_067TI_FIRNADMAP002_PRIME , 05/13/08 ,133, 12:11:58 , 2:50 , 0N 344W 
T44 , CIRS_069TI_EUVFUV001_UVIS , 05/28/08 ,148, 23:24:32 , 6:00 , BIU anomaly 
T46 , CIRS_091TI_FIRNADMAP001_PRIME , 11/04/08 ,308, 14:06:23 , 2:01 , BIU anomaly 
T46 , CIRS_091TI_EUVFUV002_UVIS , 11/04/08 ,308, 19:27:23 , 7:08 , 
T47 , CIRS_093TI_FIRNADMAP002_PRIME , 11/20/08 ,324, 18:11:28 , 2:45 , 34N 253W 
T48 , CIRS_095TI_EUVFUV001_UVIS , 12/06/08 ,340, 16:40:45 , 6:45 , -- 
T50 , CIRS_102TI_EUVFUV001_UVIS , 02/08/09 ,38, 14:50:51 , 3:00 , BIU anomaly 
T51 , CIRS_107TI_FIRNADMAP002_PRIME , 03/28/09 ,86, 06:32:45 , 3:11 , 54N 266W 
T52 , CIRS_108TI_FIRNADMAP002_PRIME , 04/05/09 ,94, 03:37:47 , 1:40 , 58S 257W 
T54 , CIRS_110TI_FIRNADMAP001_PRIME , 05/06/09 ,125, 18:04:16 , 2:35 , 55N 82W* 
T54 , CIRS_110TI_EUVFUV001_UVIS , 05/07/09 ,126, 00:54:16 , 7:00 , -- 
T55 , CIRS_111TI_EUVFUV001_UVIS , 05/22/09 ,141, 12:26:41 , 6:30 , -- 
T55 , CIRS_111TI_FIRNADMAP002_PRIME , 05/22/09 ,141, 23:56:41 , 2:30 , 55S 270W* 
T56 , CIRS_112TI_EUVFUV001_UVIS , 06/07/09 ,157, 21:41:01 , 7:19 , -- 
T57 , CIRS_113TI_EUVFUV001_UVIS , 06/23/09 ,173, 09:32:35 , 6:45 , -- 
T57 , CIRS_113TI_EUVFUV002_UVIS , 06/24/09 ,174, 00:02:35 , 3:00 , -- 
T58 , CIRS_114TI_EUVFUV001_UVIS , 07/09/09 ,189, 08:04:03 , 6:40 , -- 
T58 , CIRS_114TI_FIRNADMAP002_PRIME , 07/09/09 ,189, 19:04:03 , 1:30 , 24S 294W* 
T59 , CIRS_115TI_FIRNADMAP002_PRIME , 07/25/09 ,205, 18:10:09 , 2:23 , 23S 326W 
T60 , CIRS_116TI_EUVFUV001_UVIS , 08/10/09 ,221, 05:03:53 , 3:50 , Downlink 
T62 , CIRS_119TI_EUVFUV001_UVIS , 10/12/09 ,284, 23:36:25 , 6:51 , -- 
T62 , CIRS_119TI_EUVFUV002_UVIS , 10/13/09 ,285, 11:12:30 , 6:24 , -- 
T63 , CIRS_122TI_FIRNADMAP002_PRIME , 12/13/09 ,346, 03:48:14 , 1:00 , 0N 200W 
T64 , CIRS_123TI_FIRNADMAP001_PRIME , 12/28/09 ,361, 19:16:59 , 2:45 , 4N 121W 
T65 , CIRS_124TI_FIRNADMAP001_PRIME , 01/13/10 ,12, 18:10:37 , 2:45 , Angled track 
T65 , CIRS_124TI_FIRNADMAP002_PRIME , 01/14/10 ,13, 01:10:37 , 3:00 , Angled track 
T66 , CIRS_125TI_EUVFUV001_UVIS , 01/29/10 ,28, 13:28:49 , 6:30 , -- 
T66 , CIRS_125TI_EUVFUV002_UVIS , 01/30/10 ,29, 00:28:49 , 7:00 , -- 
T67 , CIRS_129TI_FIRNADMAP001_PRIME , 04/06/10 ,95, 10:50:39 , 2:45 , 25S 130W* 
T67 , CIRS_129TI_FIRNADMAP002_PRIME , 04/06/10 ,95, 19:50:39 , 1:00 , 10N 310W* 
T69 , CIRS_132TI_EUVFUV001_UVIS , 06/06/10 ,156, 04:26:27 , 7:00 , -- 
T70 , CIRS_133TI_FIRNADMAP001_PRIME , 06/21/10 ,171, 20:27:43 , 2:45 , 0N 9W 
T72 , CIRS_138TI_FIRNADMAP001_PRIME , 09/25/10 ,267, 13:38:41 , 2:45 , 5S 50W* 
T72 , CIRS_138TI_EUVFUV002_UVIS , 09/25/10 ,267, 20:53:41 , 6:45 , -- 
T73 , CIRS_140TI_FIRNADMAP001_PRIME , 11/12/10 ,315, 08:37:01 , 2:45 , Safing event 
T75 , CIRS_147TI_EUVFUV001_UVIS , 04/20/11 ,109, 07:30:39 , 6:30 , -- 
T76 , CIRS_148TI_FIRNADMAP001_PRIME , 05/09/11 ,128, 17:53:45 , 2:45 , 0N 20W* 
T76 , CIRS_148TI_EUVFUV001_UVIS , 05/10/11 ,129, 01:53:45 , 6:00 , -- 
T77 , CIRS_149TI_EUVFUV001_UVIS , 06/21/11 ,171, 06:37:00 , 9:25 , -- 
T77 , CIRS_149TI_FIRNADMAP002_PRIME , 06/21/11 ,171, 21:02:01 , 2:30 , 0N 217W 
T78 , CIRS_153TI_FIRNADMAP001_PRIME , 09/12/11 ,254, 21:50:06 , 2:45 , 0N 118W* 
T79 , CIRS_158TI_FIRNADMAP501_PRIME , 12/14/11 ,347, 15:11:24 , 2:45 , 0N 15W 
T80 , CIRS_159TI_FIRNADMAP001_PRIME , 01/03/12 ,2, 10:13:38 , 2:45 , 25S 138W 
T81 , CIRS_160TI_EUVFUV001_UVIS , 01/31/12 ,30, 04:39:47 , 6:45 , -- 
T81 , CIRS_160TI_EUVFUV002_UVIS , 01/31/12 ,30, 16:39:47 , 6:00 , -- 
T82 , CIRS_161TI_FIRNADMAP001_PRIME , 02/20/12 ,50, 03:43:17 , 2:45 , 0N 148W 
T82 , CIRS_161TI_FIRNADMAP002_PRIME , 02/20/12 ,50, 10:58:17 , 2:45 , 0N 330W* 
T83 , CIRS_166TI_FIRNADMAP001_PRIME , 05/22/12 ,142, 20:10:11 , 2:33 , 0N 20W 
T84 , CIRS_167TI_FIRNADMAP001_PRIME , 06/07/12 ,158, 19:07:21 , 2:45 , 22N 18W 
T84 , CIRS_167TI_EUVFUV002_UVIS , 06/08/12 ,159, 02:22:21 , 6:45 , -- 
T85 , CIRS_169TI_FIRNADMAP002_PRIME , 07/25/12 ,206, 22:18:08 , 2:45 , 18S 202W 
T86 , CIRS_172TI_EUVFUV001_UVIS , 09/27/12 ,270, 05:35:38 , 6:45 , -- 
T86 , CIRS_172TI_EUVFUV002_UVIS , 09/27/12 ,270, 16:50:38 , 6:45 , -- 
T88 , CIRS_175TI_FIRNADMAP001_PRIME , 11/30/12 ,334, 03:56:59 , 2:45 , 35N 30W 
T90 , CIRS_185TI_FIRNADMAP001_PRIME , 04/06/13 ,95, 16:43:31 , 2:45 , 42N 48W 
T93 , CIRS_195TI_EUVFUV001_UVIS , 07/27/13 ,207, 02:56:19 , 6:45 , -- 
T94 , CIRS_197TI_EUVFUV001_UVIS , 09/13/13 ,255, 09:58:56 , 6:45 , -- 
T96 , CIRS_199TI_FIRNADMAP002_PRIME , 12/02/13 ,335, 02:56:19 , 2:45 , 90S 0W* 
T97 , CIRS_200TI_EUVFUV001_UVIS , 01/02/14 ,1, 12:59:41 , 6:45 , -- 
T97 , CIRS_200TI_EUVFUV002_UVIS , 01/03/14 ,2, 00:14:41 , 6:45 , -- 
T100 , CIRS_203TI_EUVFUV001_UVIS , 04/08/14 ,97, 15:56:14 , 6:45 , -- 
T101 , CIRS_204TI_EUVFUV001_UVIS , 05/18/14 ,137, 02:12:15 , 5:15 , -- 
T101 , CIRS_204TI_FIRNADMAP002_PRIME , 05/18/14 ,137, 18:57:15 , 2:15 ," 78N 240W, 72N 313W "
T102 , CIRS_205TI_FIRNADMAP002_PRIME , 06/19/14 ,169, 16:31:25 , 1:57 , 65N 195W* 
T103 , CIRS_206TI_FIRNADMAP002_PRIME , 07/21/14 ,201, 13:40:58 , 2:00 , 78N 240W 
T105 , CIRS_208TI_EUVFUV001_UVIS , 09/23/14 ,265, 02:23:19 , 0:45 , -- 
T105 , CIRS_208TI_EUVFUV002_UVIS , 09/23/14 ,265, 11:08:19 , 1:30 , -- 
T105 , CIRS_208TI_FIRNADMAP002_PRIME , 09/23/14 ,265, 07:38:19 , 3:30 , 57N 200W* 
T109 , CIRS_212TI_EUVFUV001_UVIS , 02/13/15 ,43, 08:08:04 , 6:45 , -- 
T109 , CIRS_212TI_EUVFUV002_UVIS , 02/13/15 ,43, 19:23:04 , 6:45 , -- 
T110 , CIRS_213TI_FIRNADMAP002_PRIME , 03/17/15 ,75, 16:44:49 , 2:45 , 6S 200W 
T111 , CIRS_215TI_FIRNADMAP002_PRIME , 05/09/15 ,128, 01:05:24 , 2:45 , 10S 340W 
T112 , CIRS_218TI_FIRNADMAP002_PRIME , 07/08/15 ,188, 10:24:51 , 2:45 , 6N 220W 
T113 , CIRS_222TI_FIRNADMAP001_PRIME , 09/29/15 ,271, 16:37:12 , 3:00 , 0N 150W 
T113 , CIRS_222TI_FIRNADMAP002_PRIME , 09/30/15 ,272, 00:07:12 , 2:30 , 0N 335W 
T114 , CIRS_225TI_EUVFUV002_UVIS , 11/14/15 ,317, 08:01:31 , 6:45 , -- 
T115 , CIRS_230TI_EUVFUV001_UVIS , 01/16/16 ,15, 17:20:24 , 6:45 , -- 
T115 , CIRS_230TI_FIRNADMAP002_PRIME , 01/17/16 ,16, 04:35:24 , 2:45 , 0N 218W 
T116 , CIRS_231TI_EUVFUV001_UVIS , 02/02/16 ,32, 04:20:05 , 1:40 , -- 
T116 , CIRS_231TI_FIRNADMAP001_PRIME , 02/01/16 ,31, 20:00:05 , 2:30 , 5S 24W 
T117 , CIRS_232TI_FIRNADMAP002_PRIME , 02/18/16 ,48, 02:28:41 , 2:21 , 13N 207W 
T118 , CIRS_234TI_EUVFUV001_UVIS , 04/05/16 ,95, 10:42:42 , 6:45 , -- 
T118 , CIRS_234TI_EUVFUV002_UVIS , 04/05/16 ,95, 21:57:42 , 6:45 , -- 
T119 , CIRS_235TI_FIRNADMAP001_PRIME , 05/07/16 ,127, 11:54:37 , 2:42 , 25S 30W* 
T120 , CIRS_236TI_FIRNADMAP001_PRIME , 06/08/16 ,159, 09:06:17 , 2:30 , 36S 20W 
T120 , CIRS_236TI_FIRNADMAP002_PRIME , 06/08/16 ,159, 16:21:17 , 2:45 , 38N 207W 
T121 , CIRS_238TI_FIRNADMAP001_PRIME , 07/26/16 ,207, 04:58:23 , 2:45 , 41S 26W 
T123 , CIRS_243TI_EUVFUV001_UVIS , 09/27/16 ,270, 19:16:59 , 6:45 , -- 
T123 , CIRS_243TI_EUVFUV002_UVIS , 09/28/16 ,271, 06:31:59 , 6:45 , -- 
T124 , CIRS_248TI_FIRNADMAP002_PRIME , 11/15/16 ,319, 02:27:56 , 2:28 , 33N 244W 
T125 , CIRS_250TI_FIRNADMAP002_PRIME , 12/01/16 ,335, 00:29:32 , 2:45 , 31N 246W 
N/A , CIRS_275TI_FIRNADMAP002_PRIME , 05/25/17 ,144, 01:18:00 , 4:15 , 20S 305W* 
N/A , CIRS_292TI_FIRNADMAP001_PRIME , 09/12/17 ,254, 23:46:00 , 3:00 , N Pole mosaic 

==> arxiv version/Table_8_FIRNADCMP.csv <==
CIRS Far-Infrared Nadir Integrations,,,,,,
 ,,,,,,
Flyby , Observation Name , Date , DOY , Start , Duration , Pointing 
No. ,  ,  ,  , Time , (HR:MN) ," (Center Lat., Lon.)"
 ,,,,,,
T0 , CIRS_000TI_FIRNADCMP017_PRIME , 07/04/04 ,185, 01:00:00 , 2:15 , visible center 
T0 , CIRS_000TI_FIRNADCMP001_PRIME , 07/04/04 ,185, 04:00:00 , 6:00 , visible center 
TA , CIRS_00ATI_FIRNADCMP001_PRIME , 10/27/04 ,300, 00:00:09 , 4:00 , 30S 200W 
TB , CIRS_00BTI_FIRNADCMP001_PRIME , 12/13/04 ,347, 23:38:13 , 4:00 , 10N 120W 
T3 , CIRS_003TI_FIRNADCMP002_PRIME , 02/16/05 ,46, 14:57:53 , 4:00 , 18S 35W 
T4 , CIRS_005TI_FIRNADCMP002_PRIME , 04/01/05 ,90, 07:35:16 , 4:00 , 40S 15W 
T4 , CIRS_005TI_FIRNADCMP003_PRIME , 04/02/05 ,91, 04:05:16 , 4:00 , 47N 210W 
T5 , CIRS_006TI_FIRNADCMP002_PRIME , 04/17/05 ,106, 07:16:46 , 3:25 , 55N 15W 
T6 , CIRS_013TI_FIRNADCMP003_PRIME , 08/22/05 ,233, 22:05:37 , 3:18 , 30N 330W 
T6 , CIRS_013TI_FIRNADCMP004_PRIME , 08/23/05 ,234, 16:23:37 , 4:30 , 60S 220W 
T8 , CIRS_017TI_FIRNADCMP003_PRIME , 10/29/05 ,301, 13:15:25 , 3:00 , 20N 35W 
T9 , CIRS_019TI_FIRNADCMP002_PRIME , 12/27/05 ,360, 07:49:30 , 2:10 , 0N 62W 
T10 , CIRS_020TI_FIRNADCMP002_PRIME , 01/15/06 ,14, 23:41:27 , 2:00 , 20N 190W 
T11 , CIRS_021TI_FIRNADCMP002_PRIME , 02/28/06 ,58, 16:55:19 , 4:40 , 30S 170W 
T12 , CIRS_022TI_FIRNADCMP003_PRIME , 03/19/06 ,77, 10:05:57 , 7:00 , 0N 190W 
T12 , CIRS_022TI_FIRNADCMP008_PRIME , 03/20/06 ,78, 12:25:57 , 1:41 , 25N 315W 
T13 , CIRS_023TI_FIRNADCMP003_PRIME , 05/01/06 ,120, 05:34:14 , 6:24 , 25S 320W 
T13 , CIRS_023TI_FIRNADCMP002_PRIME , 05/02/06 ,121, 07:28:14 , 4:07 , 35S 210W 
T14 , CIRS_024TI_FIRNADCMP003_PRIME , 05/20/06 ,139, 20:48:11 , 6:30 , 15S 125W 
T15 , CIRS_025TI_FIRNADCMP003_PRIME , 07/02/06 ,182, 19:50:47 , 3:30 , 15N 230W 
T15 , CIRS_025TI_FIRNADCMP002_PRIME , 07/03/06 ,183, 18:20:47 , 5:30 , 40N 20W 
T17 , CIRS_028TI_FIRNADCMP003_PRIME , 09/08/06 ,250, 06:16:51 , 6:00 , 30N 145W 
T18 , CIRS_029TI_FIRNADCMP003_PRIME , 09/24/06 ,266, 04:58:49 , 5:30 , 10N 95W 
T19 , CIRS_030TI_FIRNADCMP003_PRIME , 10/10/06 ,282, 03:30:07 , 5:00 , 60S 300W 
T19 , CIRS_030TI_FIRNADCMP002_PRIME , 10/11/06 ,283, 03:30:07 , 5:51 , 35N 115W 
T21 , CIRS_035TI_FIRNADCMP003_PRIME , 12/12/06 ,345, 21:11:31 , 5:30 , 65N 130W 
T21 , CIRS_035TI_FIRNADCMP023_PRIME , 12/13/06 ,346, 22:09:31 , 3:00 , 80S 300W 
T22 , CIRS_036TI_FIRNADCMP003_PRIME , 12/28/06 ,361, 20:05:22 , 5:30 , 80N 160W 
T22 , CIRS_036TI_FIRNADCMP002_PRIME , 12/29/06 ,362, 18:35:22 , 2:30 , 90S 320W 
T23 , CIRS_037TI_FIRNADCMP001_PRIME , 01/13/07 ,12, 19:38:31 , 3:00 , 75N 210W 
T23 , CIRS_037TI_FIRNADCMP002_PRIME , 01/14/07 ,13, 17:38:31 , 2:00 , 70S 210W 
T24 , CIRS_038TI_FIRNADCMP001_PRIME , 01/29/07 ,28, 16:15:55 , 5:00 , 85N 290W 
T24 , CIRS_038TI_FIRNADCMP002_PRIME , 01/30/07 ,29, 16:15:55 , 5:00 , 40S 280W 
T25 , CIRS_039TI_FIRNADCMP001_PRIME , 02/22/07 ,52, 14:12:24 , 3:00 , 30S 90W 
T25 , CIRS_039TI_FIRNADCMP002_PRIME , 02/23/07 ,53, 12:12:24 , 2:00 , 70N 350W 
T26 , CIRS_040TI_FIRNADCMP001_PRIME , 03/10/07 ,68, 12:49:00 , 3:00 , 50S 80W 
T26 , CIRS_040TI_FIRNADCMP002_PRIME , 03/11/07 ,69, 10:49:00 , 2:00 , 90N 60W 
T27 , CIRS_041TI_FIRNADCMP001_PRIME , 03/26/07 ,84, 11:23:27 , 3:00 , 70S 20W 
T27 , CIRS_041TI_FIRNADCMP002_PRIME , 03/27/07 ,85, 09:23:27 , 2:00 , 60N 150W 
T28 , CIRS_042TI_FIRNADCMP001_PRIME , 04/11/07 ,100, 07:58:00 , 2:00 , 60S 30W 
T28 , CIRS_042TI_FIRNADCMP002_PRIME , 04/12/07 ,101, 07:58:00 , 5:00 , 70N 180W 
T29 , CIRS_043TI_FIRNADCMP001_PRIME , 04/27/07 ,116, 06:46:58 , 4:46 , 50S 30W 
T29 , CIRS_043TI_FIRNADCMP002_PRIME , 04/28/07 ,117, 06:32:58 , 2:00 , 75N 220W 
T30 , CIRS_044TI_FIRNADCMP002_PRIME , 05/14/07 ,133, 05:09:58 , 2:00 , 0N 260W 
T31 , CIRS_045TI_FIRNADCMP001_PRIME , 05/29/07 ,148, 04:42:55 , 4:09 , 20S 330W 
T31 , CIRS_045TI_FIRNADCMP002_PRIME , 05/30/07 ,149, 03:51:55 , 6:14 , 50N 230W 
T32 , CIRS_046TI_FIRNADCMP001_PRIME , 06/14/07 ,164, 03:39:11 , 1:07 , 20N 50W 
T32 , CIRS_046TI_FIRNADCMP002_PRIME , 06/15/07 ,165, 02:46:11 , 2:00 , 20S 257W 
T33 , CIRS_047TI_FIRNADCMP001_PRIME , 06/30/07 ,180, 02:44:46 , 4:15 , 10N 330W 
T33 , CIRS_047TI_FIRNADCMP002_PRIME , 07/01/07 ,181, 02:14:46 , 4:45 , 20N 170W 
T34 , CIRS_048TI_FIRNADCMP001_PRIME , 07/19/07 ,199, 10:11:20 , 2:00 , 35S 125W 
T34 , CIRS_048TI_FIRNADCMP002_PRIME , 07/20/07 ,200, 10:11:20 , 4:49 , 50N 345W 
T35 , CIRS_049TI_FIRNADCMP001_PRIME , 08/31/07 ,242, 18:17:34 , 2:15 , 10S 40W 
T35 , CIRS_049TI_FIRNADCMP002_PRIME , 09/01/07 ,243, 15:32:34 , 6:00 , 37S 240W 
T36 , CIRS_050TI_FIRNADCMP001_PRIME , 10/02/07 ,274, 13:30:43 , 5:12 , 10S 320W 
T36 , CIRS_050TI_FIRNADCMP002_PRIME , 10/03/07 ,275, 13:42:43 , 2:00 , 30N 255W 
T37 , CIRS_052TI_FIRNADCMP002_PRIME , 11/20/07 ,323, 09:47:25 , 5:00 , 40N 185W 
T38 , CIRS_053TI_FIRNADCMP001_PRIME , 12/05/07 ,338, 09:59:50 , 4:07 , 40S 340W 
T38 , CIRS_053TI_FIRNADCMP002_PRIME , 12/06/07 ,339, 09:06:50 , 2:00 , 60N 215W 
T39 , CIRS_054TI_FIRNADCMP002_PRIME , 12/22/07 ,355, 07:57:55 , 2:00 , 60N 270W 
T40 , CIRS_055TI_FIRNADCMP001_PRIME , 01/06/08 ,5, 08:07:20 , 3:23 , 20N 355W 
T40 , CIRS_055TI_FIRNADCMP002_PRIME , 01/07/08 ,6, 06:30:20 , 5:00 , 45N 280W 
T41 , CIRS_059TI_FIRNADCMP001_PRIME , 02/23/08 ,53, 04:29:07 , 3:03 , 25S 65W 
T41 , CIRS_059TI_FIRNADCMP002_PRIME , 02/24/08 ,54, 02:32:07 , 2:00 , 15N 285W 
T42 , CIRS_062TI_FIRNADCMP002_PRIME , 03/26/08 ,85, 23:27:48 , 2:00 , 60N 310W 
T43 , CIRS_067TI_FIRNADCMP001_PRIME , 05/12/08 ,132, 23:07:58 , 0:54 , 60S 60W 
T43 , CIRS_067TI_FIRNADCMP002_PRIME , 05/13/08 ,133, 19:01:58 , 5:00 , 30N 300W 
T44 , CIRS_069TI_FIRNADCMP001_PRIME , 05/28/08 ,148, 17:24:32 , 2:00 , 45S 50W 
T44 , CIRS_069TI_FIRNADCMP002_PRIME , 05/29/08 ,149, 17:24:32 , 2:00 , 10N 300W 
T46 , CIRS_091TI_FIRNADCMP001_PRIME , 11/04/08 ,308, 02:35:24 , 6:00 , BIU anomay 
T46 , CIRS_091TI_FIRNADCMP002_PRIME , 11/05/08 ,309, 03:35:24 , 4:38 , 
T47 , CIRS_093TI_FIRNADCMP002_PRIME , 11/21/08 ,325, 01:56:28 , 3:00 , 45N 255W 
T48 , CIRS_095TI_FIRNADCMP001_PRIME , 12/06/08 ,340, 01:25:45 , 4:00 , 15S 70W 
T49 , CIRS_097TI_FIRNADCMP001_PRIME , 12/21/08 ,355, 23:59:52 , 4:00 , 10S 110W 
T50 , CIRS_102TI_FIRNADCMP001_PRIME , 02/07/09 ,37, 19:50:51 , 3:30 , BIU anomaly 
T51 , CIRS_106TI_FIRNADCMP001_PRIME , 03/27/09 ,85, 16:43:36 , 3:00 , 60S 150W 
T51 , CIRS_107TI_FIRNADCMP002_PRIME , 03/28/09 ,86, 14:43:36 , 3:00 , 35N 215W 
T52 , CIRS_108TI_FIRNADCMP002_PRIME , 04/05/09 ,94, 10:47:47 , 3:00 , 70S 75W 
T53 , CIRS_109TI_FIRNADCMP001_PRIME , 04/20/09 ,109, 09:13:42 , 5:07 , Downlink 
T54 , CIRS_110I_FIRNADCMP001_PRIME , 05/07/09 ,126, 07:54:16 , 5:00 , 70S 190W 
T55 , CIRS_111TI_FIRNADCMP002_PRIME , 05/23/09 ,142, 06:26:41 , 3:00 , 25S 5W 
T56 , CIRS_112TI_FIRNADCMP001_PRIME , 06/07/09 ,157, 06:07:49 , 3:52 , 50N 60W 
T56 , CIRS_112TI_FIRNADCMP002_PRIME , 06/08/09 ,158, 05:00:01 , 5:00 , 60S 255W 
T57 , CIRS_113TI_FIRNADCMP001_PRIME , 06/23/09 ,173, 05:05:48 , 3:27 , 15N 75W 
T58 , CIRS_114TI_FIRNADCMP001_PRIME , 07/10/09 ,190, 02:04:03 , 3:00 , 70S 340W 
T59 , CIRS_115TI_FIRNADCMP001_PRIME , 07/25/09 ,205, 02:34:04 , 3:00 , 50N 100W 
T60 , CIRS_116TI_FIRNADCMP001_PRIME , 08/10/09 ,221, 02:01:49 , 2:02 , Downlink 
T62 , CIRS_119TI_FIRNADCMP001_PRIME , 10/12/09 ,284, 19:36:25 , 3:00 , 25S 105W 
T62 , CIRS_119TI_FIRNADCMP002_PRIME , 10/13/09 ,285, 17:36:25 , 3:00 , 0N 20W 
T63 , CIRS_122TI_FIRNADCMP001_PRIME , 12/12/09 ,345, 11:05:56 , 3:57 , 40N 0W 
T64 , CIRS_123TI_FIRNADCMP002_PRIME , 12/29/09 ,362, 09:16:59 , 3:00 , 45S 190W 
T65 , CIRS_124TI_FIRNADCMP002_PRIME , 01/14/10 ,13, 08:10:37 , 5:00 , 0N 170W 
T66 , CIRS_125TI_FIRNADCMP001_PRIME , 01/29/10 ,28, 08:07:18 , 4:22 , 40N 40W 
T66 , CIRS_125TI_FIRNADCMP002_PRIME , 01/30/10 ,29, 07:28:49 , 5:00 , 45S 225W 
T67 , CIRS_129TI_FIRNADCMP001_PRIME , 04/06/10 ,95, 03:44:18 , 2:06 , 45S 110W 
T68 , CIRS_131TI_FIRNADCMP001_PRIME , 05/20/10 ,139, 14:24:20 , 3:00 , 30S 30W 
T68 , CIRS_131TI_FIRNADCMP002_PRIME , 05/21/10 ,140, 12:24:20 , 4:00 , 20S 230W 
T69 , CIRS_132TI_FIRNADCMP002_PRIME , 06/06/10 ,156, 11:26:27 , 3:00 , 50N 195W 
T70 , CIRS_133TI_FIRNADCMP001_PRIME , 06/21/10 ,171, 12:06:01 , 3:21 , 50S 0W 
T71 , CIRS_134TI_FIRNADCMP001_PRIME , 07/07/10 ,187, 11:07:45 , 4:15 , 10S 60W 
T72 , CIRS_138TI_FIRNADCMP001_PRIME , 09/25/10 ,267, 06:12:41 , 3:26 , 30S 40W 
T73 , CIRS_140TI_FIRNADCMP001_PRIME , 11/12/10 ,315, 00:37:01 , 4:00 , Safing event 
T76 , CIRS_148TI_FIRNADCMP001_PRIME , 05/09/11 ,128, 09:42:00 , 4:12 , 10S 115W 
T78 , CIRS_153TI_FIRNADCMP001_PRIME , 09/12/11 ,254, 13:50:06 , 4:00 , 10N 110W 
T79 , CIRS_158TI_FIRNADCMP501_PRIME , 12/14/11 ,347, 04:20:00 , 6:52 , 30S 330W 
T80 , CIRS_159TI_FIRNADCMP001_PRIME , 01/03/12 ,2, 01:16:59 , 4:57 , 40S 150W 
T81 , CIRS_160TI_FIRNADCMP001_PRIME , 01/30/12 ,29, 23:36:01 , 5:04 , 40S 330W 
T81 , CIRS_160TI_FIRNADCMP002_PRIME , 01/31/12 ,30, 22:39:48 , 5:36 , 0N 240W 
T82 , CIRS_161TI_FIRNADCMP001_PRIME , 02/19/12 ,49, 20:43:17 , 2:00 , 10N 150W 
T82 , CIRS_161TI_FIRNADCMP002_PRIME , 02/20/12 ,50, 17:43:17 , 2:06 , 15S 290W 
T83 , CIRS_166TI_FIRNADCMP001_PRIME , 05/23/12 ,143, 10:10:11 , 5:36 , 15S 170W 
T84 , CIRS_167TI_FIRNADCMP002_PRIME , 06/08/12 ,159, 09:07:21 , 5:00 , 45S 255W 
T85 , CIRS_169TI_FIRNADCMP001_PRIME , 07/25/12 ,206, 07:03:07 , 4:00 , 10S 345W 
T86 , CIRS_172TI_FIRNADCMP001_PRIME , 09/27/12 ,270, 01:10:59 , 4:25 , 45N 315W 
T86 , CIRS_172TI_FIRNADCMP002_PRIME , 09/27/12 ,270, 23:35:38 , 5:00 , 70S 240W 
T87 , CIRS_174TI_FIRNADCMP002_PRIME , 11/14/12 ,318, 19:22:08 , 5:00 , 72S 185W 
T88 , CIRS_175TI_FIRNADCMP001_PRIME , 11/29/12 ,333, 21:26:59 , 2:30 , 15N 60W 
T88 , CIRS_175TI_FIRNADCMP002_PRIME , 11/30/12 ,334, 17:56:59 , 5:00 , 60S 165W 
T90 , CIRS_185TI_FIRNADCMP001_PRIME , 04/06/13 ,95, 08:43:31 , 4:00 , 15N 70W 
T90 , CIRS_185TI_FIRNADCMP002_PRIME , 04/07/13 ,96, 06:43:31 , 5:00 , 89S 245W 
T91 , CIRS_190TI_FIRNADCMP001_PRIME , 05/24/13 ,143, 04:32:55 , 4:00 , 0N 50W 
T91 , CIRS_190TI_FIRNADCMP002_PRIME , 05/25/13 ,144, 02:32:55 , 5:00 , 45S 300W 
T92 , CIRS_194TI_FIRNADCMP001_PRIME , 07/11/13 ,191, 01:21:47 , 3:00 , 30N 90W 
T93 , CIRS_195TI_FIRNADCMP001_PRIME , 07/26/13 ,206, 23:56:22 , 3:00 , 20N 15W 
T94 , CIRS_197TI_FIRNADCMP001_PRIME , 09/12/13 ,254, 17:43:56 , 5:00 , 60N 110W 
T95 , CIRS_198TI_FIRNADCMP001_PRIME , 10/14/13 ,286, 16:56:27 , 3:00 , 89N 30W 
T95 , CIRS_198TI_FIRNADCMP002_PRIME , 10/15/13 ,287, 13:56:27 , 4:53 , 70S 100W 
T96 , CIRS_199TI_FIRNADCMP001_PRIME , 12/01/13 ,334, 10:41:19 , 5:00 , 90N (FPB) 
T97 , CIRS_200TI_FIRNADCMP001_PRIME , 01/02/14 ,1, 09:59:41 , 3:00 , 50N 165W 
T97 , CIRS_200TI_FIRNADCMP002_PRIME , 01/03/14 ,2, 07:21:41 , 4:00 , 60S 45W 
T98 , CIRS_201TI_FIRNADCMP001_PRIME , 02/03/14 ,33, 05:12:39 , 5:00 , 20N 135W 
T98 , CIRS_201TI_FIRNADCMP002_PRIME , 02/04/14 ,34, 04:12:39 , 4:00 , 40S 20W 
T100 , CIRS_203TI_FIRNADCMP001_PRIME , 04/08/14 ,97, 01:41:14 , 3:00 , 75N 90W 
T100 , CIRS_203TI_FIRNADCMP002_PRIME , 04/08/14 ,97, 22:41:14 , 4:00 , 0N 0W 
T101 , CIRS_204TI_FIRNADCMP002_PRIME , 05/19/14 ,138, 01:12:15 , 4:00 , 0N 210W 
T102 , CIRS_205TI_FIRNADCMP001_PRIME , 06/19/14 ,169, 01:28:25 , 3:00 , 45S 300W 
T102 , CIRS_205TI_FIRNADCMP002_PRIME , 06/19/14 ,169, 22:28:25 , 3:00 , 30N 180W 
T103 , CIRS_206TI_FIRNADCMP001_PRIME , 07/20/14 ,200, 22:40:58 , 3:00 , 50S 320W 
T103 , CIRS_206TI_FIRNADCMP002_PRIME , 07/21/14 ,201, 19:40:58 , 3:00 , 30N 240W 
T104 , CIRS_207TI_FIRNADCMP001_PRIME , 08/21/14 ,232, 20:09:09 , 3:00 , 70S 110W 
T104 , CIRS_207TI_FIRNADCMP002_PRIME , 08/22/14 ,233, 17:09:09 , 3:00 , 80N 150W 
T105 , CIRS_208TI_FIRNADCMP001_PRIME , 09/22/14 ,264, 15:23:19 , 5:00 , 80S 300W 
T105 , CIRS_208TI_FIRNADCMP002_PRIME , 09/23/14 ,265, 14:38:19 , 2:45 , 60N 270W 
T106 , CIRS_209TI_FIRNADCMP001_PRIME , 10/24/14 ,296, 14:40:30 , 3:00 , 35S 320W 
T106 , CIRS_209TI_FIRNADCMP002_PRIME , 10/25/14 ,297, 11:40:30 , 4:00 , 50N 255W 
T107 , CIRS_210TI_FIRNADCMP001_PRIME , 12/11/14 ,344, 08:26:35 , 5:00 , 70S 0W 
T107 , CIRS_210TI_FIRNADCMP002_PRIME , 12/12/14 ,345, 07:26:35 , 4:00 , 20S 195W 
T108 , CIRS_211TI_FIRNADCMP001_PRIME , 01/12/15 ,11, 07:15:35 , 3:33 , 20N 20W 
T108 , CIRS_211TI_FIRNADCMP002_PRIME , 01/13/15 ,12, 04:48:35 , 4:00 , 40N 160W 
T109 , CIRS_212TI_FIRNADCMP002_PRIME , 02/14/15 ,44, 02:08:04 , 4:00 , 40S 200W 
T110 , CIRS_213TI_FIRNADCMP001_PRIME , 03/17/15 ,75, 02:29:49 , 3:00 , 30S 345W 
T110 , CIRS_213TI_FIRNADCMP002_PRIME , 03/17/15 ,75, 23:29:49 , 4:00 , 25N 205W 
T111 , CIRS_215TI_FIRNADCMP001_PRIME , 05/08/15 ,127, 09:50:24 , 4:00 , 50S 140W 
T111 , CIRS_215TI_FIRNADCMP002_PRIME , 05/09/15 ,128, 07:50:24 , 4:00 , 30S 310W 
T112 , CIRS_218TI_FIRNADCMP001_PRIME , 07/07/15 ,187, 19:09:51 , 4:00 , 20S 40W 
T112 , CIRS_218TI_FIRNADCMP002_PRIME , 07/08/15 ,188, 17:09:51 , 4:00 , 40S 250W 
T113 , CIRS_222TI_FIRNADCMP001_PRIME , 09/29/15 ,271, 09:27:12 , 2:10 , 30N 110W 
T113 , CIRS_222TI_FIRNADCMP002_PRIME , 09/30/15 ,272, 06:37:12 , 4:00 , 0N 310W 
T115 , CIRS_230TI_FIRNADCMP001_PRIME , 01/16/16 ,15, 12:55:31 , 4:24 , 15S 345W 
T116 , CIRS_231TI_FIRNADCMP001_PRIME , 02/01/16 ,31, 11:56:59 , 4:03 , 15N 345W 
T116 , CIRS_231TI_FIRNADCMP002_PRIME , 02/02/16 ,32, 10:00:05 , 4:05 , 0N 260W 
T117 , CIRS_232TI_FIRNADCMP001_PRIME , 02/17/16 ,47, 10:56:37 , 3:53 , 50S 20W 
T117 , CIRS_232TI_FIRNADCMP002_PRIME , 02/18/16 ,48, 08:49:41 , 2:00 , 20S 240W 
T118 , CIRS_234TI_FIRNADCMP001_PRIME , 04/05/16 ,95, 05:42:42 , 5:00 , 20N 0W 
T119 , CIRS_235TI_FIRNADCMP001_PRIME , 05/07/16 ,127, 04:54:37 , 3:00 , 60S 320W 
T119 , CIRS_235TI_FIRNADCMP002_PRIME , 05/08/16 ,128, 01:54:37 , 4:00 , 15N 255W 
T120 , CIRS_236TI_FIRNADCMP001_PRIME , 06/08/16 ,159, 03:33:39 , 1:33 , 70S 10W 
T120 , CIRS_236TI_FIRNADCMP002_PRIME , 06/08/16 ,159, 23:06:17 , 4:00 , 60N 220W 
T121 , CIRS_238TI_FIRNADCMP002_PRIME , 07/26/16 ,207, 18:58:23 , 3:30 , 15N 260W 
T124 , CIRS_248TI_FIRNADCMP001_PRIME , 11/14/16 ,318, 11:55:56 , 3:00 , 89S 50W 
T124 , CIRS_248TI_FIRNADCMP002_PRIME , 11/15/16 ,319, 08:55:56 , 3:00 , 30N 280W 
T125 , CIRS_250TI_FIRNADCMP002_PRIME , 12/01/16 ,335, 07:14:32 , 4:00 , 20S 260W 
T126 , CIRS_270TI_FIRNADCMP001_PRIME , 04/22/17 ,111, 18:08:07 , 3:00 , 75S 55W 

==> arxiv version/Table_9_MIR_Nadir.csv <==
CIRS Mid-Infrared Nadir Maps,,,,,
 ,,,,,
Flyby  , Observation Name , Date , DOY , Start , Duration 
No.,  ,  ,  , Time , (HR:MN) 
 ,,,,,
T0 , CIRS_000TI_TEMPMAP101_PRIME , 07/03/04 ,184, 03:30:21 , 1:22 
T0 , CIRS_000TI_TEMPMAP102_PRIME , 07/03/04 ,184, 05:16:21 , 1:24 
T0 , CIRS_000TI_TEMPMAP103_PRIME , 07/03/04 ,184, 07:04:21 , 1:26 
T0 , CIRS_000TI_TEMPMAP104_PRIME , 07/03/04 ,184, 10:30:21 , 4:00 
T0 , CIRS_000TI_TEMPMAP105_PRIME , 07/03/04 ,184, 15:15:21 , 1:45 
TA , CIRS_00ATI_MIDIRTMAP001_PRIME , 10/26/04 ,299, 17:30:09 , 5:15 
TB , CIRS_00BTI_MIDIRTMAP001_PRIME , 12/13/04 ,347, 15:13:13 , 8:25 
T3 , CIRS_003TI_MIDIRTMAP002_PRIME , 02/15/05 ,45, 09:57:53 , 9:00 
T3 , CIRS_003TI_MIDIRTMAP003_PRIME , 02/16/05 ,46, 18:57:53 , 4:20 
T4 , CIRS_005TI_MIDIRTMAP003_PRIME , 04/02/05 ,91, 08:05:16 , 6:30 
T6 , CIRS_013TI_MIDIRTMAP007_PRIME , 08/23/05 ,234, 20:53:37 , 7:03 
T7 , CIRS_014TI_MIDIRTMAP006_PRIME , 09/07/05 ,249, 06:00:00 , 5:00 
T7 , CIRS_014TI_MIDIRTMAP005_PRIME , 09/08/05 ,250, 20:11:57 , 6:11 
T8 , CIRS_017TI_MIDIRTMAP008_PRIME , 10/28/05 ,300, 01:24:00 , 7:00 
T8 , CIRS_017TI_MIDIRTMAP005_PRIME , 10/29/05 ,301, 16:15:25 , 7:48 
T9 , CIRS_019TI_MIDIRTMAP009_PRIME , 12/28/05 ,361, 14:04:00 , 13:33 
T10 , CIRS_020TI_MIDIRTMAP010_PRIME , 01/15/06 ,14, 14:23:27 , 9:18 
T14 , CIRS_024TI_MIDIRTMAP001_PRIME , 05/22/06 ,141, 01:18:11 , 2:00 
T14 , CIRS_024TI_MIDIRTMAP002_PRIME , 05/22/06 ,141, 06:18:11 , 2:58 
T15 , CIRS_025TI_MIDIRTMAP002_PRIME , 07/03/06 ,183, 23:50:47 , 7:54 
T17 , CIRS_028TI_MIDIRTMAP006_PRIME , 09/07/06 ,249, 21:56:51 , 7:20 
T18 , CIRS_029TI_TEMPMAP009_PRIME , 09/23/06 ,265, 03:30:00 , 7:00 
T18 , CIRS_029TI_MIDIRTMAP004_PRIME , 09/23/06 ,265, 20:58:49 , 7:00 
T19 , CIRS_030TI_MIDIRTMAP006_PRIME , 10/09/06 ,281, 20:16:07 , 6:14 
T20 , CIRS_031TI_TEMPMAP022_PRIME , 10/25/06 ,297, 01:26:00 , 7:30 
T21 , CIRS_035TI_MIDIRTMAP006_PRIME , 12/12/06 ,345, 16:08:31 , 4:03 
T22 , CIRS_036TI_MIDIRTMAP006_PRIME , 12/28/06 ,361, 15:04:22 , 5:01 
T23 , CIRS_037TI_MIDIRTMAP001_PRIME , 01/13/07 ,12, 14:23:31 , 2:15 
T23 , CIRS_037TI_MIDIRTMAP002_PRIME , 01/13/07 ,12, 17:38:31 , 2:00 
T23 , CIRS_037TI_MIDIRTMAP003_PRIME , 01/14/07 ,13, 22:38:31 , 3:25 
T24 , CIRS_038TI_MIDIRTMAP001_PRIME , 01/29/07 ,28, 13:00:55 , 2:15 
T24 , CIRS_038TI_MIDIRTMAP002_PRIME , 01/30/07 ,29, 21:15:55 , 5:14 
T24 , CIRS_038TI_TEMPMAP011_PRIME , 01/31/07 ,30, 16:37:00 , 6:00 
T25 , CIRS_039TI_MIDIRTMAP001_PRIME , 02/22/07 ,52, 12:12:24 , 2:00 
T25 , CIRS_039TI_MIDIRTMAP002_PRIME , 02/23/07 ,53, 17:12:24 , 7:15 
T26 , CIRS_040TI_MIDIRTMAP001_PRIME , 03/10/07 ,68, 11:08:00 , 1:41 
T27 , CIRS_041TI_MIDIRTMAP001_PRIME , 03/26/07 ,84, 09:07:27 , 2:16 
T28 , CIRS_042TI_MIDIRTMAP002_PRIME , 04/12/07 ,101, 12:58:00 , 7:14 
T29 , CIRS_043TI_TEMPMAP029_PRIME , 04/29/07 ,118, 00:15:00 , 3:00 
T30 , CIRS_044TI_MIDIRTMAP001_PRIME , 05/13/07 ,132, 05:45:58 , 1:24 
T30 , CIRS_044TI_MIDIRTMAP002_PRIME , 05/14/07 ,133, 10:09:58 , 1:19 
T30 , CIRS_044TI_TEMPMAP030_PRIME , 05/14/07 ,133, 21:43:00 , 3:30 
T32 , CIRS_046TI_MIDIRTMAP002_PRIME , 06/15/07 ,165, 07:46:11 , 2:15 
T34 , CIRS_048TI_TEMPMAP013_PRIME , 07/18/07 ,198, 07:40:00 , 3:00 
T34 , CIRS_048TI_MIDIRTMAP001_PRIME , 07/19/07 ,199, 01:48:20 , 7:23 
T35 , CIRS_049TI_MIDIRTMAP002_PRIME , 09/01/07 ,243, 21:32:34 , 6:00 
T36 , CIRS_050TI_MIDIRTMAP002_PRIME , 10/03/07 ,275, 18:42:43 , 8:46 
T36 , CIRS_050TI_TEMPMAP031_PRIME , 10/04/07 ,276, 17:30:00 , 6:22 
N/A , CIRS_051TI_TEMPMAP014_PRIME , 10/22/07 ,294, 20:53:00 , 6:10 
T37 , CIRS_052TI_TEMPMAP016_PRIME , 11/18/07 ,321, 20:40:00 , 4:00 
T37 , CIRS_052TI_MIDIRTMAP002_PRIME , 11/20/07 ,323, 14:47:25 , 7:00 
T38 , CIRS_053TI_MIDIRTMAP002_PRIME , 12/06/07 ,339, 14:06:50 , 9:37 
T40 , CIRS_055TI_TEMPMAP034_PRIME , 01/05/08 ,4, 16:48:00 , 6:23 
T40 , CIRS_055TI_MIDIRTMAP002_PRIME , 01/07/08 ,6, 11:30:20 , 7:00 
T41 , CIRS_059TI_MIDIRTMAP002_PRIME , 02/24/08 ,54, 12:32:07 , 2:53 
T41 , CIRS_059TI_TEMPMAP037_PRIME , 02/24/08 ,54, 17:55:07 , 3:25 
T41 , CIRS_059TI_TEMPMAP038_PRIME , 02/24/08 ,54, 23:35:07 , 1:52 
T43 , CIRS_067TI_MIDIRTMAP002_PRIME , 05/14/08 ,134, 02:46:58 , 6:30 
T44 , CIRS_069TI_MIDIRTMAP001_PRIME , 05/28/08 ,148, 10:24:32 , 6:00 
N/A , CIRS_072TI_TEMPMAP018_PRIME , 06/14/08 ,165, 05:40:00 , 4:00 
T45 , CIRS_078TI_MIDIRTMAP001_PRIME , 07/31/08 ,212, 08:05:21 , 4:07 
T46 , CIRS_091TI_MIDIRTMAP001_PRIME , 11/03/08 ,307, 20:17:34 , BIU anomaly 
T46 , CIRS_091TI_MIDIRTMAP002_PRIME , 11/05/08 ,309, 07:35:24 , omitted 
T47 , CIRS_093TI_MIDIRTMAP002_PRIME , 11/21/08 ,325, 05:56:28 , 2:00 
T48 , CIRS_096TI_MIDIRTMAP001_PRIME , 12/07/08 ,341, 04:25:45 , 3:06 
T49 , CIRS_097TI_MIDIRTMAP001_PRIME , 12/21/08 ,355, 17:24:32 , 6:35 
T49 , CIRS_098TI_MIDIRTMAP002_PRIME , 12/23/08 ,357, 02:29:52 , 3:30 
T50 , CIRS_102TI_MIDIRTMAP002_PRIME , 02/08/09 ,38, 18:50:51 , BIU anomaly 
T50 , CIRS_102TI_MIDIRTMAP003_PRIME , 02/08/09 ,38, 22:20:51 , 
T51 , CIRS_106TI_MIDIRTMAP001_PRIME , 03/27/09 ,85, 11:00:31 , 3:43 
T51 , CIRS_107TI_MIDIRTMAP002_PRIME , 03/28/09 ,86, 18:13:36 , 5:12 
T52 , CIRS_107TI_MIDIRTMAP001_PRIME , 04/04/09 ,93, 10:29:34 , 1:48 
T52 , CIRS_108TI_MIDIRTMAP002_PRIME , 04/05/09 ,94, 15:47:47 , 7:37 
T53 , CIRS_109TI_MIDIRTMAP002_PRIME , 04/21/09 ,110, 14:20:45 , Downlink 
T54 , CIRS_110TI_MIDIRTMAP001_PRIME , 05/06/09 ,125, 08:11:47 , 4:42 
T55 , CIRS_111TI_MIDIRTMAP001_PRIME , 05/22/09 ,141, 07:09:49 , 1:17 
T55 , CIRS_111TI_MIDIRTMAP002_PRIME , 05/23/09 ,142, 11:26:41 , 8:00 
T57 , CIRS_113TI_MIDIRTMAP002_PRIME , 06/24/09 ,174, 08:32:35 , 8:00 
T59 , CIRS_115TI_MIDIRTMAP001_PRIME , 07/24/09 ,204, 23:34:04 , 3:00 
T62 , CIRS_119TI_MIDIRTMAP001_PRIME , 10/12/09 ,284, 14:45:21 , 4:21 
T63 , CIRS_122TI_MIDIRTMAP002_PRIME , 12/13/09 ,346, 15:03:14 , 5:00 
T64 , CIRS_123TI_MIDIRTMAP001_PRIME , 12/28/09 ,361, 10:07:24 , 4:10 
T65 , CIRS_124TI_MIDIRTMAP002_PRIME , 01/14/10 ,13, 13:10:37 , 5:21 
T68 , CIRS_131TI_MIDIRTMAP001_PRIME , 05/20/10 ,139, 08:10:04 , 5:44 
T68 , CIRS_131TI_MIDIRTMAP002_PRIME , 05/21/10 ,140, 16:24:20 , 4:40 
T73 , CIRS_140TI_MIDIRTMAP001_PRIME , 11/11/10 ,314, 21:14:00 , Safing event 
T74 , CIRS_145TI_MIDIRTMAP001_PRIME , 02/18/11 ,48, 21:26:11 , 6:38 
T74 , CIRS_145TI_MIDIRTMAP002_PRIME , 02/20/11 ,50, 04:04:11 , 6:31 
T76 , CIRS_148TI_MIDIRTMAP002_PRIME , 05/10/11 ,129, 12:53:45 , 8:13 
T77 , CIRS_149TI_MIDIRTMAP002_PRIME , 06/22/11 ,172, 08:32:01 , 9:45 
T78 , CIRS_153TI_MIDIRTMAP001_PRIME , 09/12/11 ,254, 07:42:00 , 6:08 
T79 , CIRS_158TI_MIDIRTMAP002_PRIME , 12/15/11 ,348, 10:11:24 , 2:29 
T82 , CIRS_161TI_MIDIRTMAP001_PRIME , 02/19/12 ,49, 15:54:00 , 4:49 
T84 , CIRS_167TI_MIDIRTMAP001_PRIME , 06/07/12 ,158, 08:24:00 , 2:43 
T84 , CIRS_167TI_MIDIRTMAP002_PRIME , 06/08/12 ,159, 14:07:21 , 7:12 
T85 , CIRS_169TI_MIDIRTMAP001_PRIME , 07/24/12 ,205, 21:32:59 , 9:30 
T86 , CIRS_172TI_MIDIRTMAP002_PRIME , 09/28/12 ,271, 04:35:39 , 14:45 
T87 , CIRS_174TI_MIDIRTMAP001_PRIME , 11/13/12 ,317, 14:55:59 , 6:26 
T87 , CIRS_174TI_MIDIRTMAP002_PRIME , 11/15/12 ,319, 00:22:08 , 5:14 
T88 , CIRS_175TI_MIDIRTMAP002_PRIME , 11/30/12 ,334, 22:56:59 , 11:43 
T89 , CIRS_181TI_MIDIRTMAP001_PRIME , 02/17/13 ,47, 09:20:59 , 2:30 
T89 , CIRS_181TI_MIDIRTMAP002_PRIME , 02/18/13 ,48, 13:56:36 , 8:19 
T90 , CIRS_185TI_MIDIRTMAP001_PRIME , 04/06/13 ,95, 05:56:00 , 2:48 
T90 , CIRS_185TI_MIDIRTMAP002_PRIME , 04/07/13 ,96, 11:43:31 , 5:52 
T91 , CIRS_190TI_MIDIRTMAP001_PRIME , 05/24/13 ,143, 02:41:00 , 1:52 
T91 , CIRS_190TI_MIDIRTMAP002_PRIME , 05/25/13 ,144, 07:32:55 , 8:03 
T93 , CIRS_195TI_MIDIRTMAP001_PRIME , 07/26/13 ,206, 13:33:59 , 8:22 
T94 , CIRS_197TI_MIDIRTMAP001_PRIME , 09/12/13 ,254, 08:57:59 , 8:46 
T95 , CIRS_198TI_MIDIRTMAP001_PRIME , 10/14/13 ,286, 07:09:59 , 7:46 
T96 , CIRS_199TI_MIDIRTMAP001_PRIME , 12/01/13 ,334, 04:40:00 , 6:01 
T97 , CIRS_200TI_MIDIRTMAP001_PRIME , 01/02/14 ,1, 02:42:59 , 5:17 
T97 , CIRS_200TI_MIDIRTMAP002_PRIME , 01/03/14 ,2, 10:59:41 , 3:23 
T98 , CIRS_201TI_MIDIRTMAP001_PRIME , 02/03/14 ,33, 00:46:59 , 4:26 
T98 , CIRS_201TI_MIDIRTMAP002_PRIME , 02/04/14 ,34, 08:12:39 , 5:59 
T99 , CIRS_202TI_MIDIRTMAP002_PRIME , 03/08/14 ,66, 04:26:47 , 7:19 
T100 , CIRS_203TI_MIDIRTMAP001_PRIME , 04/07/14 ,96, 20:39:59 , 3:01 
T100 , CIRS_203TI_MIDIRTMAP002_PRIME , 04/09/14 ,98, 02:41:14 , 8:24 
T101 , CIRS_204TI_MIDIRTMAP001_PRIME , 05/17/14 ,136, 17:55:59 , 3:46 
T101 , CIRS_204TI_MIDIRTMAP002_PRIME , 05/19/14 ,138, 05:12:15 , 2:54 
T102 , CIRS_205TI_MIDIRTMAP001_PRIME , 06/18/14 ,168, 15:39:00 , 7:49 
T102 , CIRS_205TI_MIDIRTMAP002_PRIME , 06/20/14 ,170, 01:28:25 , 3:06 
T103 , CIRS_206TI_MIDIRTMAP001_PRIME , 07/20/14 ,200, 13:20:59 , 7:20 
T104 , CIRS_207TI_MIDIRTMAP001_PRIME , 08/21/14 ,232, 11:15:59 , 6:53 
T104 , CIRS_207TI_MIDIRTMAP002_PRIME , 08/22/14 ,233, 22:09:09 , 2:17 
T105 , CIRS_208TI_MIDIRTMAP001_PRIME , 09/22/14 ,264, 09:11:59 , 6:11 
T105 , CIRS_208TI_MIDIRTMAP002_PRIME , 09/23/14 ,265, 17:23:19 , 2:44 
T106 , CIRS_209TI_MIDIRTMAP001_PRIME , 10/24/14 ,296, 07:10:00 , 5:31 
T106 , CIRS_209TI_MIDIRTMAP002_PRIME , 10/25/14 ,297, 15:40:30 , 3:10 
T107 , CIRS_210TI_MIDIRTMAP001_PRIME , 12/11/14 ,344, 04:25:00 , 4:02 
T107 , CIRS_210TI_MIDIRTMAP002_PRIME , 12/12/14 ,345, 11:26:35 , 4:38 
T108 , CIRS_211TI_MIDIRTMAP001_PRIME , 01/13/15 ,12, 08:48:35 , 6:03 
T109 , CIRS_212TI_MIDIRTMAP002_PRIME , 02/14/15 ,44, 06:08:04 , 8:17 
T110 , CIRS_213TI_MIDIRTMAP001_PRIME , 03/16/15 ,74, 22:50:00 , 3:39 
T110 , CIRS_213TI_MIDIRTMAP002_PRIME , 03/18/15 ,76, 03:29:49 , 8:31 
T111 , CIRS_215TI_MIDIRTMAP001_PRIME , 05/08/15 ,127, 05:09:59 , 4:41 
T111 , CIRS_215TI_MIDIRTMAP002_PRIME , 05/09/15 ,128, 11:50:24 , 5:29 
T112 , CIRS_218TI_MIDIRTMAP001_PRIME , 07/07/15 ,187, 12:27:00 , 6:42 
T112 , CIRS_218TI_MIDIRTMAP002_PRIME , 07/08/15 ,188, 21:09:51 , 3:54 
T113 , CIRS_222TI_MIDIRTMAP002_PRIME , 09/30/15 ,272, 10:37:12 , 5:45 
T114 , CIRS_225TI_MIDIRTMAP001_PRIME , 11/13/15 ,316, 06:53:59 , 8:53 
T117 , CIRS_232TI_MIDIRTMAP002_PRIME , 02/18/16 ,48, 10:49:41 , 4:00 
T118 , CIRS_234TI_MIDIRTMAP001_PRIME , 04/04/16 ,94, 19:59:00 , 9:44 
T119 , CIRS_235TI_MIDIRTMAP001_PRIME , 05/06/16 ,126, 20:09:00 , 6:46 
T119 , CIRS_235TI_MIDIRTMAP002_PRIME , 05/08/16 ,128, 05:54:37 , 3:24 
T120 , CIRS_236TI_MIDIRTMAP002_PRIME , 06/09/16 ,160, 03:06:17 , 3:52 
T121 , CIRS_238TI_MIDIRTMAP002_PRIME , 07/26/16 ,207, 22:28:23 , 5:04 
T123 , CIRS_243TI_MIDIRTMAP001_PRIME , 09/27/16 ,270, 10:07:58 , 4:09 
T124 , CIRS_248TI_MIDIRTMAP001_PRIME , 11/14/16 ,318, 07:24:00 , 2:32 
T124 , CIRS_248TI_MIDIRTMAP002_PRIME , 11/15/16 ,319, 13:55:56 , 4:53 
T125 , CIRS_250TI_MIDIRTMAP002_PRIME , 12/01/16 ,335, 11:14:32 , 6:33 
N/A , CIRS_253TI_MIDIRTMAP001_PRIME , 12/16/16 ,350, 10:16:00 , 6:05 
N/A , CIRS_253TI_MIDIRTMAP002_PRIME , 12/16/16 ,350, 22:21:00 , 4:00 
N/A , CIRS_253TI_MIDIRTMAP003_PRIME , 12/17/16 ,351, 05:51:00 , 1:30 
N/A , CIRS_253TI_MIDIRTMAP004_PRIME , 12/17/16 ,351, 08:21:00 , 2:12 
N/A , CIRS_259TI_MIDIRTMAP001_PRIME , 02/02/17 ,32, 09:19:00 , 3:47 
N/A , CIRS_259TI_MIDIRTMAP002_PRIME , 02/03/17 ,33, 02:36:00 , 7:00 
N/A , CIRS_261TI_MIDIRTMAP001_PRIME , 02/18/17 ,48, 02:31:00 , 5:10 
N/A , CIRS_270TI_MIDIRTMAP001_PRIME , 04/22/17 ,111, 13:24:58 , 2:43 
N/A , CIRS_270TI_MIDIRTMAP002_PRIME , 04/23/17 ,112, 19:08:07 , 9:53 
N/A , CIRS_273TI_MIDIRTMAP001_PRIME , 05/08/17 ,127, 19:02:00 , 3:00 
N/A , CIRS_275TI_MIDIRTMAP002_PRIME , 05/25/17 ,144, 11:33:00 , 4:00 
N/A , CIRS_278TI_MIDIRTMAP001_PRIME , 06/09/17 ,159, 12:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP002_PRIME , 06/09/17 ,159, 16:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP003_PRIME , 06/09/17 ,159, 20:26:00 , 2:00 
N/A , CIRS_278TI_MIDIRTMAP004_PRIME , 06/09/17 ,159, 23:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP005_PRIME , 06/10/17 ,160, 03:26:00 , 3:00 
N/A , CIRS_278TI_MIDIRTMAP006_PRIME , 06/10/17 ,160, 07:26:00 , 2:54 
N/A , CIRS_283TI_MIDIRTMAP001_PRIME , 07/11/17 ,191, 09:06:00 , 4:15 
N/A , CIRS_283TI_MIDIRTMAP002_PRIME , 07/11/17 ,191, 14:21:00 , 4:45 
N/A , CIRS_283TI_MIDIRTMAP003_PRIME , 07/11/17 ,191, 20:36:00 , 3:00 
N/A , CIRS_287TI_MIDIRTMAP001_PRIME , 08/11/17 ,222, 16:51:00 , 6:40 
N/A , CIRS_292TI_MIDIRTMAP001_PRIME , 09/12/17 ,254, 06:22:00 , 2:54 
N/A , CIRS_292TI_MIDIRTMAP002_PRIME , 09/13/17 ,255, 07:46:00 , 5:00 
N/A , CIRS_293TI_MIDIRTMAP003_PRIME , 09/13/17 ,255, 13:46:00 , 4:30 
